Partial Policy-based Reinforcement Learning for Anatomical Landmark Localization in 3D Medical Images

Deploying the idea of long-term cumulative return, reinforcement learning has shown remarkable performance in various fields. We propose a formulation of the landmark localization in 3D medical images as a reinforcement learning problem. Whereas value-based methods have been widely used to solve similar problems, we adopt an actor-critic based direct policy search method framed in a temporal difference learning approach. Successful behavior learning is challenging in large state and/or action spaces, requiring many trials. We introduce a partial policy-based reinforcement learning to enable solving the large problem of localization by learning the optimal policy on smaller partial domains. Independent actors efficiently learn the corresponding partial policies, each utilizing their own independent critic. The proposed policy reconstruction from the partial policies ensures a robust and efficient localization utilizing the sub-agents solving simple binary decision problems in their corresponding partial action spaces. The proposed reinforcement learning requires a small number of trials to learn the optimal behavior compared with the original behavior learning scheme.

==> ac3test.csv <==
300,22.968
900,17.009
1500,14.311
2100,5.6565
2700,2.4009
3300,2.1985
3900,2.3468
4500,2.2383
5100,2.4308
5700,2.3


==> ac3train.csv <==
300,23.396
900,12.527
1500,10.235
2100,2.4714
2700,1.2576
3300,1.0487
3900,0.7667
4500,0.3974
5100,0.1871
5700,0.158


==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> dqn3test.csv <==
300,27.421
900,26.597
1500,19.23
2100,15.095
2700,15.126
3300,9.779
3900,7.59
4500,2.6456
5100,2.2629
5700,2.8047


==> dqn3train.csv <==
300,26.544
900,24.86
1500,18.471
2100,14.634
2700,13.74
3300,6.0837
3900,5.9685
4500,1.3566
5100,0.8739
5700,0.0991


==> dqntest.csv <==
100,14.1
500,13.5
1000,13.3
1500,11.1
2000,10
2500,9.5
3000,7.5
3500,5.3
4000,2.8
4500,2.6
5000,2.7
5500,3.1
6000,3.7


==> dqntrain.csv <==
100,14.8
500,14.2
1000,13.4
1500,9.4
2000,8.5
2500,7
3000,4.3
3500,2.6
4000,1.9
4500,1.6
5000,1.1
5500,1.1
6000,1.1


==> ppotest.csv <==
100,15.4
500,13.5
1000,8.21
1500,7.32
2000,7.1
2500,6.8
3000,6.4
3500,4.9
4000,3.1
4500,2.4
5000,2.9
5500,3.3
6000,3.1


==> ppotrain.csv <==
100,22.78
500,15.25
1000,5.3
1500,3.86
2000,2.95
2500,1.64
3000,0.77
3500,0.72
4000,1.04
4500,0.92
5000,0.7
5500,0.64
6000,0.52


==> pprl3test.csv <==
300,24.176
900,8.5402
1500,2.8431
2100,1.9815
2700,2.2789
3300,2.2429
3900,2.1601
4500,2.0199
5100,2.1673
5700,2.205


==> pprl3train.csv <==
300,22.072
900,7.5918
1500,1.6446
2100,1.3393
2700,1.1488
3300,1.143
3900,1.1481
4500,1.1475
5100,1.1555
5700,1.1376


==> pptest.csv <==
100,16.9
500,15.1
1000,6.7
1500,3.35
2000,2.56
2500,2.74
3000,2.51
3500,2.02
4000,2.08
4500,2.15
5000,1.94
5500,2.17
6000,2.01


==> pptrain.csv <==
100,8.4287
500,2.8976
1000,1.1782
1500,1.1486
2000,1.3756
2500,1.342
3000,1.1489
3500,1.3312
4000,1.1806
4500,1.4576
5000,1.3038
5500,1.2443
6000,1.3633


==> prl3train.csv <==
600,22.072
1200,7.5918
1800,1.6446
2400,1.3393
3000,1.1488
3600,1.143
4200,1.1481
4800,1.1475
5400,1.1555
6000,1.1376


==> rewards_ac3.csv <==
1,-0.7
4,0.2
7,0.5
10,1.2
13,0.55
16,-9.7145e-17
19,0.25
22,-0.5
25,-0.5
28,1.1
31,0.85
34,0.2
37,0.65
40,0.85
43,1.25
46,2
49,0.8
52,1.55
55,2.2
58,3.15
61,3.6
64,4.2
67,4.2
70,3.65
73,5.45
76,7.65
79,7.9
82,9.65
85,9.8
88,9.3
91,11.4
94,13.5
97,14.3
100,15.95
103,16.85
106,18.65
109,22
112,23.5
115,25.35
118,26.2
121,28.9
124,30.2
127,32.3
130,34.9
133,36
136,37.05
139,39.2
142,41.3
145,43.8
148,45.15
151,45.4
154,45.85
157,47.55
160,48.1
163,51.15
166,51.35
169,51.65
172,52.7
175,53.65
178,54.55
181,54.65
184,54.3
187,55.15
190,55.15
193,58.35
196,59.3
199,61
202,62.85
205,64.45
208,65.8
211,68
214,71.4
217,74.85
220,77.85
223,79.45
226,83.05
229,87.5
232,91.05
235,95.3
238,99.15
241,102.15
244,106.1
247,108.25
250,110.4
253,108.9
256,109.9
259,113.1
262,111.1
265,114.95
268,115.95
271,118.85
274,119.45
277,118.2
280,118.1
283,117.05
286,114.9
289,110.45
292,110.3
295,106.95
298,105.5
301,105.15
304,104.4
307,106.15
310,107.15
313,106.3
316,107.2
319,101.1
322,102.55
325,99.55
328,99.65
331,97
334,95.05
337,95
340,93.45
343,94.35
346,93.85
349,93.6
352,90.5
355,90.9
358,91.6
361,89.55
364,89.7
367,84.95
370,83.95
373,83.9
376,80.6
379,82.9
382,80.8
385,79.6
388,77.85
391,76.5
394,75.85
397,73.5
400,73.1
403,71.5
406,70.8
409,70.65
412,71.2
415,69
418,68.2
421,67.1
424,64.25
427,66.65
430,66.7
433,66.65
436,67.4
439,68.45
442,70.95
445,71.05
448,71.5
451,71.55
454,71.1
457,70.2
460,70.8
463,69.15
466,69.2
469,72.5
472,70.95
475,70.8
478,67.85
481,70.65
484,71.05
487,69.5
490,67.85
493,66.45
496,65.1
499,62.05
502,60.35
505,59.15
508,58.1
511,57.55
514,57.7
517,59.25
520,59.5
523,60.1
526,59.6
529,57.05
532,58.15
535,58.45
538,60.15
541,61.05
544,60.25
547,61.15
550,60.45
553,62.5
556,65.8
559,67
562,66.15
565,67.9
568,68.2
571,68.6
574,71.55
577,72
580,70.95
583,70.45
586,70.7
589,71.9
592,71.2
595,72.75
598,72.2
601,70.1
604,71.35
607,69.95
610,70.15
613,69.35
616,67.2
619,66.9
622,67.9
625,65.85
628,65.75
631,64.75
634,61.45
637,60.55
640,59.85
643,61.45
646,62
649,60.55
652,61.45
655,61.45
658,61.05
661,59.7
664,59.1
667,59
670,59.55
673,59.1
676,59.9
679,60.65
682,60.1
685,61.55
688,62.2
691,63.4
694,64.1
697,63.2
700,63.65
703,61.8
706,61
709,61.2
712,59.9
715,57.85
718,57.7
721,58.8
724,59.05
727,59.45
730,59.75
733,61.35
736,60.35
739,59.4
742,60.4
745,60.65
748,60.3
751,59.5
754,59.8
757,60.75
760,61.4
763,61.3
766,61.3
769,60.7
772,60.4
775,60.5
778,60.25
781,60.1
784,61.5
787,61.55
790,59.85
793,58.95
796,60.1
799,61.2
802,60.8
805,59.55
808,60.5
811,61.7
814,61.75
817,62.15
820,61.1
823,61.2
826,62
829,64.05
832,64.4
835,65.65
838,65.75
841,65.4
844,63.15
847,62.7
850,63.25
853,63.35
856,62.7
859,63.05
862,63.1
865,63.75
868,62.85
871,62.55
874,62.25
877,62.65
880,62.8
883,64.1
886,63.85
889,63.8
892,64.55
895,63.4
898,64.55
901,65.55
904,66.6
907,67.7
910,67.9
913,66.8
916,67.2
919,66.75
922,66.45
925,64.9
928,65.05
931,64.4
934,64.3
937,63.3
940,63.35
943,63.7
946,64.25
949,63.55
952,63.3
955,63.35
958,63.2
961,61.85
964,60.6
967,59.25
970,60.55
973,61.15
976,61.2
979,61.3
982,61.25
985,62.15
988,62.2
991,63.05
994,63.65
997,61.9
1000,61.5
1003,59.75
1006,58.6
1009,57.75
1012,58.9
1015,59.7
1018,59.2
1021,60.1
1024,60
1027,59.95
1030,58.75
1033,58.7
1036,58.55
1039,57.6
1042,57.8
1045,58.7
1048,57.55
1051,56.9
1054,55.7
1057,56.95
1060,57.15
1063,57.3
1066,56.85
1069,59.3
1072,57.35
1075,56.35
1078,56.6
1081,56.7
1084,56.85
1087,56.9
1090,57.95
1093,58.65
1096,57.9
1099,59.5
1102,59.95
1105,59.95
1108,61.3
1111,62.1
1114,62.35
1117,63.15
1120,63.9
1123,63.9
1126,64.4
1129,62.25
1132,62.5
1135,62.7
1138,62.7
1141,61.2
1144,60.8
1147,60.75
1150,61.05
1153,60.7
1156,61.45
1159,60.45
1162,59.7
1165,58.95
1168,58.6
1171,57.5
1174,57.2
1177,55.95
1180,55.1
1183,55.85
1186,55.35
1189,56
1192,56.3
1195,56.65
1198,56.6
1201,57.3
1204,57.45
1207,57.95
1210,57.15
1213,56.65
1216,56.55
1219,56
1222,55.8
1225,56.25
1228,55.55
1231,55.7
1234,56.45
1237,57.85
1240,58.35
1243,57.4
1246,57.9
1249,56.85
1252,57.15
1255,58.2
1258,56.6
1261,56.7
1264,57.25
1267,56.7
1270,56.3
1273,56.6
1276,56
1279,55.9
1282,56.35
1285,56.75
1288,58.05
1291,58.05
1294,57.7
1297,57.15
1300,57.05
1303,57.65
1306,58.25
1309,58.1
1312,57.45
1315,56.15
1318,57.25
1321,57.4
1324,56.65
1327,56.55
1330,56.4
1333,55.95
1336,55.75
1339,55.65
1342,55.8
1345,54.4
1348,54.25
1351,54
1354,53.8
1357,53.7
1360,53.5
1363,53.65
1366,52.8
1369,53.25
1372,53.35
1375,53.1
1378,53.5
1381,53.2
1384,54.2
1387,54.95
1390,55.05
1393,55.4
1396,55.8
1399,56.2
1402,55.4
1405,55.7
1408,54.65
1411,55.15
1414,55.6
1417,55.95
1420,56.45
1423,57
1426,57.9
1429,57.75
1432,58.35
1435,59
1438,58.6
1441,58.35
1444,58.75
1447,58.55
1450,57.85
1453,58.15
1456,58.5
1459,58.5
1462,59
1465,59.25
1468,59.8
1471,59.6
1474,59.6
1477,59.7
1480,59.35
1483,59.35
1486,59.15
1489,59.4
1492,59.5
1495,59.35
1498,59.8
1501,60.65
1504,60.2
1507,59.8
1510,59.95
1513,59.6
1516,58.9
1519,58.6
1522,59.15
1525,59.2
1528,58.95
1531,59.2
1534,58.85
1537,58.15
1540,58.45
1543,58.05
1546,58.3
1549,58.2
1552,58.55
1555,59
1558,58.8
1561,58.25
1564,58.05
1567,58.8
1570,59.6
1573,60
1576,60.55
1579,61
1582,60.45
1585,60.6
1588,61.1
1591,60.65
1594,60.55
1597,62.15
1600,62.45
1603,62.05
1606,61.85
1609,62.25
1612,61.25
1615,60.55
1618,60.85
1621,61.9
1624,62.15
1627,62.15
1630,62.15
1633,62.2
1636,61.65
1639,62.05
1642,62.35
1645,62.35
1648,62.1
1651,62.8
1654,63.2
1657,61.85
1660,61.45
1663,62.05
1666,62.7
1669,62.55
1672,63.05
1675,63.85
1678,63.6
1681,63.25
1684,63.45
1687,63.45
1690,62.45
1693,62.8
1696,63.25
1699,62.15
1702,61.85
1705,61.85
1708,62.05
1711,62.15
1714,62.2
1717,63.25
1720,64.35
1723,64.8
1726,64.25
1729,64.5
1732,64.75
1735,64.8
1738,64.85
1741,64.8
1744,65.15
1747,65.25
1750,66.5
1753,66.45
1756,66.75
1759,67.45
1762,68.2
1765,68.2
1768,68.1
1771,67.3
1774,67
1777,67.3
1780,66.65
1783,65.5
1786,65.75
1789,65.95
1792,65.5
1795,65.1
1798,65.45
1801,65.45
1804,65.35
1807,65.65
1810,65.45
1813,66.2
1816,66.35
1819,67
1822,66.85
1825,66.9
1828,67.1
1831,67.8
1834,68.1
1837,68.1
1840,67.95
1843,68.6
1846,68.65
1849,68.85
1852,69.25
1855,70.35
1858,70.65
1861,70.65
1864,70
1867,69.8
1870,70.5
1873,69.45
1876,69.45
1879,69.25
1882,68.8
1885,69.2
1888,69.2
1891,69.75
1894,69.75
1897,69.2
1900,69.3
1903,69.2
1906,69.3
1909,68.8
1912,68.75
1915,67.85
1918,67.55
1921,67.3
1924,67.8
1927,67.85
1930,67.45
1933,67.65
1936,67.65
1939,67.55
1942,67.9
1945,68
1948,67.65
1951,67.15
1954,67.8
1957,68.05
1960,68.05
1963,69.3
1966,69.45
1969,70.2
1972,71
1975,71.3
1978,71.35
1981,71.6
1984,72.1
1987,72.15
1990,72.3
1993,72.4
1996,72.5
1999,72.55
2002,72.65
2005,72.85
2008,74
2011,74
2014,73.5
2017,73.55
2020,73.55
2023,72.65
2026,72.8
2029,72.3
2032,71.35
2035,71.35
2038,71.3
2041,71.35
2044,70.85
2047,71
2050,71.6
2053,71.55
2056,71.05
2059,71.15
2062,70.8
2065,71.2
2068,70.85
2071,70.85
2074,70.85
2077,70.95
2080,71
2083,71.65
2086,71.3
2089,71.5
2092,71.7
2095,71.95
2098,71.8
2101,71.8
2104,71.85
2107,71.65
2110,70.8
2113,71.25
2116,73.3
2119,73.25
2122,73.8
2125,74.1
2128,74
2131,74.05
2134,74.55
2137,74.2
2140,74.2
2143,73.4
2146,73.35
2149,73.6
2152,73.6
2155,73.1
2158,73.85
2161,73.8
2164,73.9
2167,75
2170,75
2173,74.6
2176,72.65
2179,73
2182,72.65
2185,71.3
2188,70.8
2191,70.85
2194,70.4
2197,70.75
2200,71.15
2203,71.2
2206,71.2
2209,70.7
2212,70.65
2215,70.85
2218,70.3
2221,70.6
2224,70.6
2227,69.65
2230,70.45
2233,70.75
2236,71.35
2239,71.15
2242,71.15
2245,71.15
2248,71.4
2251,71.9
2254,71.85
2257,71.35
2260,71
2263,70.9
2266,70.85
2269,70.9
2272,70.6
2275,70.65
2278,71.3
2281,71
2284,71.1
2287,71.25
2290,70.45
2293,70.2
2296,70.55
2299,70.6
2302,70.6
2305,70.2
2308,70.15
2311,69.9
2314,69.9
2317,70.05
2320,70.05
2323,70.15
2326,70.25
2329,71.3
2332,71.7
2335,72.35
2338,71.65
2341,72.45
2344,72.45
2347,72.25
2350,72.3
2353,72.3
2356,71.65
2359,71.45
2362,71.7
2365,72.35
2368,72.35
2371,72.55
2374,72.55
2377,72.5
2380,72.45
2383,72.45
2386,72.7
2389,71.6
2392,72.2
2395,71.45
2398,71.6
2401,70.85
2404,70.8
2407,70.95
2410,71.2
2413,71.5
2416,71.6
2419,71.65
2422,71.4
2425,71.35
2428,71.3
2431,71.25
2434,71.25
2437,71.3
2440,71.4
2443,71.35
2446,71.05
2449,71.05
2452,70.4
2455,70.6
2458,71.4
2461,71.45
2464,71.4
2467,71.1
2470,70.9
2473,70.55
2476,71
2479,70.8
2482,71.4
2485,71.1
2488,71.4
2491,70.85
2494,70.8
2497,70.7
2500,71.15
2503,71.35
2506,71.35
2509,71.55
2512,72.25
2515,72.15
2518,71.5
2521,71.8
2524,71.8
2527,72.6
2530,74.25
2533,75.25
2536,75.2
2539,75.35
2542,75.35
2545,75.55
2548,75.35
2551,75.65
2554,75.7
2557,75.9
2560,75.3
2563,75.25
2566,75.2
2569,76.3
2572,76.6
2575,77.25
2578,76.9
2581,76.7
2584,76.7
2587,76.4
2590,75.05
2593,74.05
2596,73.6
2599,73.65
2602,73.1
2605,72.9
2608,73.65
2611,73.55
2614,73.55
2617,73.35
2620,73.5
2623,74
2626,74.05
2629,72.7
2632,71.8
2635,71.55
2638,71.95
2641,72.05
2644,72.1
2647,72.15
2650,71.8
2653,71.95
2656,72.2
2659,72.15
2662,72.05
2665,74.05
2668,73.3
2671,73.3
2674,73.3
2677,73.4
2680,73.65
2683,73
2686,73.05
2689,73.15
2692,73.3
2695,73
2698,73.2
2701,72.85
2704,73.05
2707,72.65
2710,72.65
2713,72.5
2716,72.15
2719,72.15
2722,72.15
2725,71
2728,70.95
2731,71.85
2734,71.8
2737,71.8
2740,71.5
2743,71.9
2746,71.8
2749,71.8
2752,72
2755,71.8
2758,71.65
2761,71.95
2764,71.8
2767,71.85
2770,71.75
2773,71.9
2776,71.8
2779,71.8
2782,71.9
2785,71.55
2788,71.55
2791,72
2794,72.05
2797,72.05
2800,72.15
2803,71.85
2806,71.85
2809,72.05
2812,71.7
2815,71.8
2818,71.85
2821,71.65
2824,71.55
2827,71.5
2830,72
2833,72.2
2836,72.95
2839,72.9
2842,72.9
2845,73.25
2848,73.2
2851,72.45
2854,72.45
2857,72.45
2860,73.7
2863,73.75
2866,74.45
2869,74.6
2872,74.75
2875,75.15
2878,75.35
2881,75.65
2884,75.65
2887,75.65
2890,76.4
2893,76.1
2896,75.95
2899,76.1
2902,76.4
2905,76.25
2908,76.95
2911,76.5
2914,76.65
2917,77.5
2920,76.2
2923,76.8
2926,76.2
2929,76
2932,76.85
2935,76.85
2938,76.35
2941,77.35
2944,77.35
2947,78.45
2950,77.3
2953,77.85
2956,77.5
2959,78.05
2962,77.9
2965,77.35
2968,77.6
2971,77.5
2974,77.35
2977,76.6
2980,77.35
2983,76.7
2986,76.65
2989,78.35
2992,77.3
2995,77.1
2998,77.05
3001,76.2
3004,76.45
3007,75.35
3010,75.4
3013,75.2
3016,75.1
3019,74.45
3022,75.65
3025,75.85
3028,75.05
3031,75
3034,75.35
3037,75.3
3040,75.35
3043,75.5
3046,75.55
3049,73.8
3052,73.8
3055,73.85
3058,73.8
3061,74.45
3064,74.2
3067,74.25
3070,74.95
3073,74.65
3076,74.65
3079,74.85
3082,73.45
3085,73.3
3088,73.5
3091,73.35
3094,73
3097,72.9
3100,72.15
3103,71.85
3106,72.3
3109,72.9
3112,73.25
3115,72.95
3118,73.05
3121,72.35
3124,72.65
3127,73.9
3130,73.9
3133,73.8
3136,74.65
3139,75.05
3142,75.6
3145,75.5
3148,76.65
3151,77.85
3154,77.9
3157,78.3
3160,78.95
3163,79.2
3166,78.75
3169,78.9
3172,78.6
3175,78.6
3178,78.85
3181,78.45
3184,78.15
3187,76.9
3190,76.3
3193,78
3196,78.25
3199,77.7
3202,77.65
3205,77.75
3208,76.35
3211,75.55
3214,75.55
3217,75.75
3220,75.05
3223,74.9
3226,75.65
3229,75.25
3232,75.2
3235,75.3
3238,74.95
3241,74.95
3244,75.05
3247,75.6
3250,75.45
3253,73.9
3256,72.9
3259,73.05
3262,72.7
3265,73.1
3268,73.1
3271,72.7
3274,72.65
3277,72.5
3280,72.5
3283,73.1
3286,73.15
3289,72.7
3292,73.15
3295,73.05
3298,73.15
3301,73.7
3304,73.65
3307,73.35
3310,73.45
3313,73.5
3316,73.65
3319,73.45
3322,73.3
3325,72.85
3328,73.1
3331,73.4
3334,73.55
3337,73.2
3340,73.2
3343,73.3
3346,72.75
3349,72.8
3352,73
3355,73
3358,74
3361,73.55
3364,73.6
3367,73.4
3370,73.3
3373,73.6
3376,73.8
3379,73.8
3382,74.15
3385,74.35
3388,74.9
3391,75.05
3394,75.6
3397,76.35
3400,76.35
3403,75.75
3406,75.45
3409,75.45
3412,74.85
3415,74.85
3418,73.75
3421,74.45
3424,74.35
3427,74.25
3430,74.35
3433,74.6
3436,74.8
3439,74.9
3442,74.6
3445,75.3
3448,74.75
3451,74.85
3454,74.25
3457,73.5
3460,73.5
3463,73.4
3466,73.5
3469,73.45
3472,73.45
3475,73.4
3478,73.5
3481,72.75
3484,72.85
3487,73.3
3490,73.25
3493,73.35
3496,72.7
3499,72.65
3502,72.65
3505,72.45
3508,72.4
3511,73.2
3514,73.85
3517,74.1
3520,75.2
3523,75.25
3526,75.55
3529,76.2
3532,76.25
3535,76.3
3538,77
3541,77.2
3544,77.55
3547,77.1
3550,77.15
3553,76.35
3556,76.4
3559,76.8
3562,77.1
3565,76.4
3568,77.5
3571,76.3
3574,76.2
3577,76
3580,75.6
3583,75.6
3586,75.2
3589,75.45
3592,75.7
3595,76.4
3598,76.6
3601,76.3
3604,75.9
3607,75.9
3610,75.95
3613,76
3616,77.55
3619,77.1
3622,77.3
3625,77.3
3628,76.8
3631,76.8
3634,76.15
3637,76.3
3640,76.15
3643,76.15
3646,76.4
3649,75.6
3652,75.25
3655,75.3
3658,76.05
3661,76.15
3664,77.3
3667,78.8
3670,79.75
3673,79.7
3676,78.35
3679,78.45
3682,78.4
3685,78.6
3688,77.85
3691,77.8
3694,78.05
3697,77.85
3700,78.25
3703,78.25
3706,78
3709,78.25
3712,78.25
3715,77.6
3718,76.65
3721,77.15
3724,75.9
3727,74.45
3730,73.35
3733,73.65
3736,73.4
3739,73.3
3742,73.4
3745,73.2
3748,73.4
3751,73.35
3754,73.5
3757,74.9
3760,74.85
3763,74.8
3766,74.8
3769,74.95
3772,74.95
3775,74.9
3778,74.2
3781,73.7
3784,74.3
3787,75
3790,75
3793,74.7
3796,75.1
3799,75.2
3802,74.7
3805,75.25
3808,75.05
3811,75.1
3814,75
3817,73.65
3820,72.8
3823,73.45
3826,74.15
3829,73.75
3832,74.2
3835,74.25
3838,74.15
3841,74.15
3844,73.6
3847,72.9
3850,72.9
3853,72.95
3856,73.2
3859,74.1
3862,74.6
3865,74.1
3868,74.1
3871,74.15
3874,74.15
3877,74.1
3880,74.15
3883,73.55
3886,73.65
3889,73.65
3892,73.4
3895,73.4
3898,73.75
3901,74.35
3904,74.45
3907,74.4
3910,74.75
3913,74.85
3916,74.3
3919,73.95
3922,74.1
3925,74.35
3928,74.3
3931,74.3
3934,74.1
3937,74.1
3940,74
3943,73.95
3946,73.25
3949,73.15
3952,73.05
3955,74.25
3958,74.9
3961,74.6
3964,74.95
3967,75.05
3970,75.05
3973,77.1
3976,77.3
3979,77.45
3982,76.7
3985,77.35
3988,78.25
3991,78.75
3994,78.75
3997,78.75
4000,80
4003,80.1
4006,81.15
4009,82
4012,82
4015,81.45
4018,80.5
4021,80.45
4024,79.95
4027,80.55
4030,80.3
4033,78.35
4036,78.35
4039,77.6
4042,78.55
4045,77.65
4048,76.95
4051,76.3
4054,77.2
4057,77.65
4060,76.7
4063,78
4066,76.9
4069,76.15
4072,76.15
4075,75.5
4078,75.45
4081,75.4
4084,76.1
4087,76
4090,75.95
4093,75.7
4096,75.85
4099,76.6
4102,75.7
4105,75.7
4108,76.5
4111,76.7
4114,75.75
4117,75.4
4120,75.65
4123,74.35
4126,74.35
4129,74.65
4132,75.15
4135,75.2
4138,75.6
4141,75.35
4144,74.8
4147,74.25
4150,74.6
4153,74.8
4156,74.85
4159,74.1
4162,75.1
4165,75.1
4168,75.85
4171,75.8
4174,75.8
4177,75.85
4180,75.3
4183,75.65
4186,76.2
4189,76.55
4192,76.65
4195,76.5
4198,76.2
4201,76.3
4204,76.55
4207,77.2
4210,77.05
4213,77.05
4216,76.6
4219,76.65
4222,75.7
4225,76.05
4228,74.35
4231,74.25
4234,74.7
4237,74.55
4240,74.6
4243,74.65
4246,74.85
4249,74.15
4252,74.1
4255,75.05
4258,74.95
4261,74.95
4264,74.65
4267,74.35
4270,74.65
4273,74.8
4276,74.85
4279,75.15
4282,75.85
4285,75.5
4288,75.5
4291,75.6
4294,76
4297,76.25
4300,76.25
4303,75.85
4306,75.05
4309,75.05
4312,75.15
4315,74.25
4318,74.6
4321,75.2
4324,75.9
4327,75.5
4330,75
4333,75.9
4336,75.9
4339,76
4342,75.2
4345,75.8
4348,76.3
4351,76.95
4354,76.15
4357,75.85
4360,76.25
4363,77.1
4366,77.15
4369,77.2
4372,76.85
4375,76.9
4378,76.65
4381,76.05
4384,76.35
4387,76.8
4390,77.15
4393,76
4396,75.9
4399,76
4402,76.1
4405,76.1
4408,75.5
4411,74.85
4414,75.3
4417,75.4
4420,75.8
4423,74.95
4426,75.05
4429,75.35
4432,75.05
4435,75.35
4438,75.3
4441,75.3
4444,74.5
4447,74.15
4450,73.8
4453,73.8
4456,73.9
4459,73.4
4462,73.4
4465,73.7
4468,74.8
4471,74.8
4474,74.65
4477,74.7
4480,74.15
4483,74.15
4486,75.3
4489,75.35
4492,76.05
4495,75.75
4498,75.95
4501,76.45
4504,76.55
4507,77.75
4510,77.7
4513,78.5
4516,78.5
4519,78.5
4522,78.5
4525,77.65
4528,76.95
4531,77.8
4534,77.9
4537,77.85
4540,77.55
4543,77.7
4546,76.5
4549,76.3
4552,75.9
4555,75.9
4558,75.75
4561,75.2
4564,75.35
4567,74.1
4570,74.6
4573,73.8
4576,74.3
4579,74.35
4582,75.9
4585,76.3
4588,76.8
4591,75.95
4594,75.55
4597,76
4600,76.05
4603,75.9
4606,75.9
4609,75.75
4612,75.95
4615,75.95
4618,77.15
4621,77.3
4624,76.9
4627,76.95
4630,77.25
4633,77.25
4636,76.7
4639,76.65
4642,75.05
4645,74.55
4648,74.7
4651,75.15
4654,75.15
4657,74.75
4660,74.9
4663,74.9
4666,75.5
4669,75.8
4672,75.85
4675,75.8
4678,74.6
4681,74.5
4684,74.5
4687,74.8
4690,74.05
4693,74.25
4696,74.3
4699,74.3
4702,74.4
4705,75
4708,74
4711,74
4714,74
4717,73.95
4720,73.8
4723,73.75
4726,73.25
4729,72.95
4732,72.4
4735,73.1
4738,73.1
4741,73.5
4744,73.5
4747,73.15
4750,74.5
4753,75
4756,75
4759,75.75
4762,75.65
4765,75.55
4768,75.75
4771,75.25
4774,75.8
4777,75.9
4780,75.9
4783,75.9
4786,75.75
4789,75.7
4792,76.7
4795,77.1
4798,77.1
4801,76.7
4804,76.75
4807,76.95
4810,75.65
4813,75.25
4816,75.25
4819,74.45
4822,74.65
4825,74.25
4828,74.1
4831,74.15
4834,73.55
4837,74
4840,74.3
4843,74.7
4846,74.75
4849,74.8
4852,73.85
4855,72.8
4858,73.65
4861,74.4
4864,74.35
4867,74.2
4870,74.2
4873,74.2
4876,74.7
4879,74.75
4882,74.6
4885,74.7
4888,74.8
4891,74.75
4894,75.4
4897,74.85
4900,74.5
4903,74.15
4906,75
4909,75.05
4912,76.45
4915,77.35
4918,76.5
4921,75.75
4924,75.75
4927,75.75
4930,76.25
4933,75.9
4936,75.4
4939,75.4
4942,75.5
4945,75.35
4948,75.25
4951,75.3
4954,74.65
4957,74.6
4960,74.8
4963,74.9
4966,74.25
4969,74.5
4972,73.05
4975,72.15
4978,72.15
4981,72.15
4984,72.15
4987,72.15
4990,71.75
4993,72.95
4996,74
4999,74.85
5002,75.55
5005,75.55
5008,75.55
5011,75.6
5014,75.65
5017,76.2
5020,76.6
5023,76.5
5026,76.35
5029,76.05
5032,76.55
5035,76.75
5038,76.75
5041,76.75
5044,77.05
5047,77.35
5050,77.3
5053,76.9
5056,75.85
5059,75.1
5062,74.65
5065,74.7
5068,74.7
5071,74.6
5074,74.6
5077,74.2
5080,73.65
5083,73.6
5086,73.95
5089,73.95
5092,74.75
5095,74.55
5098,75.2
5101,75.2
5104,74.9
5107,74.55
5110,74.5
5113,75.25
5116,75.3
5119,75.2
5122,74.85
5125,74.85
5128,74.95
5131,75.45
5134,75.45
5137,75.35
5140,75.4
5143,75.8
5146,75.4
5149,75.4
5152,74.05
5155,74.55
5158,73.9
5161,73.9
5164,74.35
5167,74.35
5170,74.35
5173,72.9
5176,72.85
5179,72.8
5182,72.8
5185,73.45
5188,73.65
5191,73.2
5194,73.2
5197,73.6
5200,73.75
5203,73.65
5206,73.65
5209,73.85
5212,73.9
5215,73.4
5218,73.45
5221,74.1
5224,73.6
5227,74.05
5230,75.7
5233,75.65
5236,75.65
5239,76.95
5242,76.95
5245,76.3
5248,76
5251,76
5254,76.05
5257,76.65
5260,77.1
5263,77.45
5266,77.45
5269,77.25
5272,77.2
5275,77.2
5278,77.15
5281,77
5284,77.4
5287,77
5290,75.95
5293,76.15
5296,76.15
5299,74.9
5302,75
5305,75
5308,75.75
5311,75.75
5314,75.65
5317,74.6
5320,74.1
5323,73.5
5326,73.5
5329,74
5332,74
5335,74.2
5338,74.35
5341,73.85
5344,73.5
5347,73.5
5350,73.65
5353,73.8
5356,73.8
5359,74.8
5362,74.7
5365,74.7
5368,74.2
5371,75.4
5374,75.45
5377,75.9
5380,75.7
5383,75.65
5386,75.65
5389,75.2
5392,76.15
5395,75.95
5398,76.5
5401,76.5
5404,76.5
5407,76.8
5410,76.05
5413,75.7
5416,75.7
5419,74.7
5422,74.7
5425,74.65
5428,74.4
5431,73.2
5434,73.2
5437,73.35
5440,73.9
5443,74.95
5446,74.95
5449,75.5
5452,74.6
5455,74.55
5458,73.85
5461,74.2
5464,74.2
5467,74.45
5470,74.4
5473,75.1
5476,75.1
5479,75.1
5482,75.1
5485,75.6
5488,75.6
5491,76.1
5494,76.35
5497,75.8
5500,76
5503,75
5506,75.75
5509,75.15
5512,75.15
5515,75.2
5518,75.7
5521,75.35
5524,75.35
5527,74.8
5530,75.95
5533,75.25
5536,75.5
5539,75.5
5542,75.55
5545,75.05
5548,75.05
5551,74.55
5554,74.3
5557,74.3
5560,74.05
5563,74.05
5566,73.7
5569,74.55
5572,74.55
5575,74.85
5578,74.45
5581,75.05
5584,75.05
5587,75.05
5590,73.95
5593,74
5596,73.75
5599,74.05
5602,74
5605,74.05
5608,74
5611,74.1
5614,74.05
5617,74.05
5620,73.7
5623,74.5
5626,74.85
5629,74
5632,74
5635,73.7
5638,73.6
5641,73
5644,73.35
5647,73.3
5650,73.3
5653,73.25
5656,73.25
5659,73.45
5662,73.5
5665,74.25
5668,74.75
5671,75.25
5674,75.3
5677,75.3
5680,75.2
5683,74.4
5686,74.25
5689,75.15
5692,75.15
5695,75.65
5698,75.65
5701,75.65
5704,75.25
5707,75.2
5710,75.2
5713,75.25
5716,75.8
5719,75.8
5722,76.2
5725,75.45
5728,75.5
5731,74.9
5734,76
5737,76.3
5740,76.3
5743,76.3
5746,75.95
5749,75.55
5752,75.55
5755,75.05
5758,75.05
5761,76
5764,76.55
5767,76.65
5770,76.9
5773,77.3
5776,77.05
5779,76.5
5782,76.05
5785,76.6
5788,76.15
5791,76.6
5794,75.5
5797,75.2
5800,75.2
5803,75.2
5806,75.6
5809,75.15
5812,75.35
5815,75.35
5818,75.55
5821,74.6
5824,74.8
5827,75.05
5830,74.75
5833,74.3
5836,74
5839,74.35
5842,74.3
5845,75.1
5848,75.05
5851,74.95
5854,76.2
5857,76.2
5860,76.2
5863,76.15
5866,75.5
5869,76.35
5872,76.15
5875,76.15
5878,76.15
5881,76.4
5884,75.7
5887,76.25
5890,76.3
5893,76.55
5896,76.55
5899,76.25
5902,76.3
5905,74.95
5908,74.95
5911,74.8
5914,73.45
5917,73.45
5920,73.8
5923,73.85
5926,73.8
5929,73.75
5932,74.4
5935,74.75
5938,74.55
5941,74.3
5944,74.3
5947,73.5
5950,74.05
5953,73.8
5956,73.7
5959,73.7
5962,73.9
5965,74.15
5968,74.45
5971,74.25
5974,74.55
5977,75.1
5980,74.75
5983,74.95
5986,75
5989,74.15
5992,74.5
5995,74.35
5998,74.35


==> rewards_dqn.csv <==
1,-0.18
4,-0.36
7,-0.54
10,-0.72
13,-0.9
16,-1.08
19,-1.26
22,-1.44
25,-1.62
28,-1.8
31,-1.98
34,-2.16
37,-2.34
40,-2.52
43,-2.7
46,-2.88
49,-3.06
52,-3.24
55,-3.42
58,-3.6
61,-3.78
64,-3.96
67,-4.14
70,-4.32
73,-4.5
76,-4.68
79,-4.86
82,-5.04
85,-5.22
88,-5.4
91,-5.58
94,-5.76
97,-5.94
100,-6.12
103,-6.3
106,-6.48
109,-6.66
112,-6.84
115,-7.02
118,-7.2
121,-7.38
124,-7.56
127,-7.74
130,-7.92
133,-8.1
136,-8.28
139,-8.46
142,-8.64
145,-8.82
148,-9
151,-9
154,-9
157,-9
160,-9
163,-9
166,-9
169,-9
172,-9
175,-9
178,-9
181,-8.2667
184,-7.6133
187,-6.84
190,-6.1733
193,-4.52
196,-1.5067
199,2.92
202,6.6133
205,8.2533
208,9.9333
211,11.68
214,13.467
217,17.893
220,21.013
223,23.16
226,26.293
229,29.427
232,32.56
235,35.693
238,37.16
241,38.627
244,39.267
247,39.88
250,40.44
253,41
256,41.573
259,42.16
262,42.76
265,43.32
268,43.893
271,44.467
274,45.053
277,45.64
280,46.227
283,47.16
286,48.213
289,49.307
292,51.2
295,52.693
298,54.187
301,55.693
304,57.36
307,59
310,60.693
313,62.387
316,64.293
319,66.24
322,68.133
325,70.013
328,71.387
331,72.013
334,73.213
337,74.293
340,75.48
343,75.68
346,74.52
349,71.96
352,70.2
355,70.493
358,70.733
361,70.933
364,71.08
367,68.52
370,67.213
373,66.8
376,65.28
379,63.707
382,62.067
385,60.36
388,60.387
391,60.373
394,61.227
397,62.373
400,63.64
403,64.84
406,65.96
409,67.04
412,68.107
415,69.213
418,70.36
421,71.48
424,72.587
427,73.72
430,74.88
433,75.693
436,76.373
439,77.013
442,76.88
445,77.147
448,77.427
451,77.693
454,77.8
457,77.947
460,78.093
463,78.24
466,78.187
469,78.08
472,77.987
475,77.92
478,78.4
481,78.867
484,78.813
487,78.76
490,78.693
493,78.627
496,78.56
499,78.48
502,78.333
505,78.187
508,78.04
511,77.893
514,77.76
517,77.693
520,77.68
523,77.8
526,78.04
529,78.333
532,78.707
535,79.16
538,79.547
541,79.96
544,80.32
547,80.413
550,80.4
553,80.44
556,80.547
559,80.68
562,80.813
565,80.947
568,81.027
571,81.133
574,81.24
577,81.32
580,81.373
583,81.427
586,81.493
589,81.613
592,81.707
595,81.8
598,80.88
601,79.907
604,78.933
607,77.933
610,76.867
613,75.8
616,74.72
619,73.653
622,72.627
625,71.587
628,70.507
631,69.48
634,68.467
637,67.467
640,66.48
643,65.493
646,64.56
649,63.627
652,62.693
655,61.76
658,60.853
661,59.907
664,58.933
667,57.933
670,56.933
673,55.88
676,54.827
679,53.773
682,52.707
685,51.68
688,50.96
691,49.947
694,48.96
697,47.973
700,47.027
703,46.08
706,45.133
709,44.187
712,43.187
715,42.2
718,41.213
721,40.227
724,39.24
727,38.293
730,37.293
733,36.293
736,35.293
739,34.227
742,33.173
745,32.12
748,32.067
751,32.12
754,32.147
757,32.44
760,32.52
763,32.613
766,32.707
769,32.8
772,32.88
775,32.907
778,32.92
781,32.907
784,32.907
787,32.893
790,32.88
793,32.867
796,32.8
799,32.72
802,32.653
805,32.573
808,32.48
811,32.413
814,32.373
817,32.373
820,32.373
823,32.373
826,32.373
829,32.373
832,32.373
835,32.307
838,31.933
841,31.827
844,31.68
847,31.56
850,31.467
853,31.4
856,31.333
859,31.253
862,31.2
865,31.133
868,31.067
871,31.027
874,30.96
877,30.853
880,30.8
883,30.773
886,30.76
889,30.773
892,30.773
895,30.773
898,30.773
901,30.72
904,30.693
907,30.427
910,30.373
913,30.307
916,30.227
919,30.147
922,30.067
925,30.04
928,30.053
931,30.067
934,30.08
937,30.493
940,30.52
943,30.533
946,30.547
949,30.587
952,31.04
955,31.067
958,31.093
961,31.12
964,31.173
967,31.213
970,31.213
973,31.213
976,31.213
979,31.213
982,31.24
985,31.267
988,31.253
991,31.24
994,31.24
997,31.227
1000,31.24
1003,31.267
1006,31.307
1009,31.32
1012,31.36
1015,31.4
1018,31.48
1021,31.493
1024,31.533
1027,31.587
1030,31.627
1033,31.64
1036,31.627
1039,31.573
1042,31.493
1045,31.253
1048,30.987
1051,30.667
1054,30.373
1057,29.92
1060,29.507
1063,29.467
1066,29.453
1069,29.453
1072,29.467
1075,29.48
1078,29.427
1081,29.387
1084,29.347
1087,28.947
1090,28.933
1093,28.973
1096,29.013
1099,29.027
1102,28.627
1105,28.733
1108,28.773
1111,28.8
1114,28.813
1117,28.827
1120,28.947
1123,29.093
1126,29.227
1129,29.32
1132,29.373
1135,29.533
1138,29.707
1141,29.92
1144,30.107
1147,30.2
1150,30.133
1153,29.653
1156,29.067
1159,28.6
1162,28.4
1165,28.36
1168,28.32
1171,28.36
1174,28.427
1177,28.453
1180,28.573
1183,28.907
1186,29.267
1189,29.56
1192,29.733
1195,29.973
1198,30.187
1201,30.44
1204,30.64
1207,31.027
1210,31.373
1213,31.36
1216,31.293
1219,31.093
1222,30.933
1225,30.827
1228,30.88
1231,30.947
1234,30.987
1237,31.053
1240,31.053
1243,31.027
1246,31
1249,31.013
1252,31.013
1255,30.92
1258,30.947
1261,31
1264,30.947
1267,31.187
1270,31.187
1273,31.307
1276,31.427
1279,31.4
1282,31.333
1285,31.213
1288,31.173
1291,31.28
1294,31.467
1297,31.72
1300,32.067
1303,32.8
1306,33.627
1309,34.267
1312,34.587
1315,34.693
1318,34.72
1321,34.693
1324,34.693
1327,34.667
1330,34.947
1333,35.08
1336,34.907
1339,34.813
1342,34.773
1345,34.8
1348,34.867
1351,34.867
1354,34.88
1357,34.893
1360,34.92
1363,34.907
1366,34.853
1369,35.067
1372,35.227
1375,35.307
1378,35.107
1381,34.493
1384,33.973
1387,33.627
1390,33.373
1393,33.08
1396,32.52
1399,31.907
1402,31.2
1405,30.52
1408,29.8
1411,29.053
1414,28.587
1417,27.813
1420,27.627
1423,27.44
1426,27.32
1429,27.387
1432,27.573
1435,27.6
1438,27.413
1441,26.867
1444,26.093
1447,25.32
1450,24.467
1453,23.707
1456,23.12
1459,22.64
1462,22.173
1465,21.747
1468,21.4
1471,21.067
1474,20.88
1477,20.773
1480,20.307
1483,19.987
1486,20.08
1489,20.8
1492,21.6
1495,22.08
1498,22.267
1501,22.52
1504,22.773
1507,22.813
1510,22.333
1513,21.72
1516,21.347
1519,21.347
1522,21.547
1525,21.76
1528,22.08
1531,22.88
1534,23.533
1537,23.907
1540,24.32
1543,24.933
1546,26.173
1549,27.373
1552,28.533
1555,29.667
1558,30.573
1561,30.84
1564,30.8
1567,30.787
1570,30.307
1573,29.72
1576,29.08
1579,28.867
1582,29.44
1585,30.187
1588,30.507
1591,31.133
1594,31.573
1597,32.32
1600,33.16
1603,33.267
1606,33
1609,32.733
1612,32.507
1615,32.293
1618,32.4
1621,32.587
1624,32.387
1627,32.12
1630,31.627
1633,31.12
1636,30.8
1639,30.12
1642,29.813
1645,29.893
1648,30.64
1651,31.387
1654,31.667
1657,32.08
1660,33.133
1663,34.493
1666,35.68
1669,36.32
1672,36.573
1675,36.4
1678,36.053
1681,35.653
1684,35.76
1687,36.253
1690,36.68
1693,36.787
1696,36.667
1699,36.32
1702,35.987
1705,35.8
1708,36.173
1711,37.013
1714,37.693
1717,38.333
1720,39.027
1723,39.947
1726,41.16
1729,42.04
1732,41.72
1735,41.12
1738,40.92
1741,40.56
1744,40.573
1747,40.88
1750,41.267
1753,41.84
1756,42.64
1759,43.667
1762,44.987
1765,46.44
1768,47.48
1771,47.573
1774,48.533
1777,49.56
1780,50.827
1783,51.907
1786,52.867
1789,53.56
1792,53.64
1795,53.64
1798,53.6
1801,53.12
1804,53.133
1807,53.107
1810,52.773
1813,52.333
1816,51.853
1819,51.373
1822,51.107
1825,51.507
1828,52.347
1831,53.08
1834,53.387
1837,53.133
1840,52.96
1843,52.947
1846,52.627
1849,52.547
1852,52.613
1855,52.827
1858,53.107
1861,53.587
1864,54.32
1867,54.84
1870,55.587
1873,56.013
1876,55.76
1879,55.053
1882,54.053
1885,53.347
1888,53.147
1891,53.787
1894,54.707
1897,55.04
1900,55.307
1903,55.6
1906,55.6
1909,55.32
1912,54.733
1915,54.04
1918,53.68
1921,54.627
1924,54.907
1927,55.12
1930,55.293
1933,55.253
1936,54.973
1939,54.56
1942,54.813
1945,55.133
1948,54.84
1951,54.6
1954,53.693
1957,52.72
1960,52.333
1963,52.973
1966,53.653
1969,54.36
1972,55.147
1975,55.64
1978,55.92
1981,56.253
1984,56.573
1987,57.08
1990,57.107
1993,57.12
1996,57.133
1999,57.067
2002,56.933
2005,56.187
2008,54.84
2011,53.507
2014,52.093
2017,51.107
2020,50.213
2023,50.213
2026,50.627
2029,51.427
2032,52.72
2035,53.933
2038,54.32
2041,54.227
2044,53.773
2047,53.307
2050,52.827
2053,53.147
2056,53.84
2059,54.533
2062,55.267
2065,55.973
2068,56.36
2071,56.173
2074,56.093
2077,56.093
2080,56.12
2083,56.32
2086,56.547
2089,56.92
2092,56.92
2095,56.533
2098,56.787
2101,57.347
2104,58.693
2107,60.147
2110,61.173
2113,60.693
2116,60.173
2119,59.52
2122,58.907
2125,58.36
2128,57.907
2131,57.907
2134,57.933
2137,57.96
2140,58.387
2143,58.813
2146,59.427
2149,60.053
2152,60.587
2155,61.467
2158,62.88
2161,64.16
2164,65.107
2167,65.8
2170,66.16
2173,65.707
2176,65.187
2179,64.72
2182,64.493
2185,64.493
2188,65.213
2191,65.453
2194,65.613
2197,65.64
2200,66.107
2203,66.2
2206,65.907
2209,65.693
2212,65.773
2215,65.213
2218,64.187
2221,63.307
2224,62.467
2227,61.667
2230,60.96
2233,60.507
2236,60.52
2239,60.56
2242,60.547
2245,60.653
2248,60.133
2251,59.707
2254,59.653
2257,59.693
2260,59.72
2263,59.92
2266,60.507
2269,61.133
2272,61.587
2275,62.147
2278,62.587
2281,62.453
2284,62.24
2287,61.773
2290,61.667
2293,61.68
2296,61.707
2299,61.813
2302,62.04
2305,62.173
2308,61.667
2311,61.187
2314,61.16
2317,61.547
2320,61.947
2323,62.28
2326,62.72
2329,63.04
2332,63.293
2335,63.16
2338,63.08
2341,63.147
2344,63.013
2347,63.013
2350,63
2353,63.027
2356,63.333
2359,63.587
2362,63.493
2365,64.027
2368,64.973
2371,65.987
2374,66.387
2377,66.907
2380,67.56
2383,67.467
2386,66.773
2389,66.187
2392,65.96
2395,66.213
2398,66.587
2401,66.787
2404,66.133
2407,66
2410,65.627
2413,65.493
2416,65.453
2419,65.587
2422,65.44
2425,65.453
2428,65.453
2431,65.387
2434,65.387
2437,65.8
2440,65.84
2443,65.227
2446,64.68
2449,64.453
2452,64.333
2455,63.907
2458,63.787
2461,64.147
2464,64.44
2467,63.96
2470,64.013
2473,64.067
2476,63.973
2479,64.12
2482,64.227
2485,64.147
2488,64.053
2491,64.013
2494,64.387
2497,64.773
2500,64.813
2503,64.773
2506,64.573
2509,64.44
2512,64.427
2515,64.427
2518,64.427
2521,64.333
2524,64.693
2527,64.88
2530,64.933
2533,65.453
2536,66.213
2539,66.8
2542,67.08
2545,67.04
2548,67.147
2551,67.467
2554,67.693
2557,67.787
2560,67.893
2563,68
2566,67.707
2569,67.333
2572,67.48
2575,67.44
2578,67.467
2581,67.667
2584,67.773
2587,67.747
2590,67.8
2593,68.413
2596,68.76
2599,68.413
2602,67.973
2605,68.227
2608,68.733
2611,68.893
2614,69.08
2617,69.667
2620,69.653
2623,69.587
2626,69.693
2629,69.48
2632,69.373
2635,69.667
2638,69.747
2641,69.747
2644,69.653
2647,69.613
2650,69.507
2653,69.427
2656,69.48
2659,69.52
2662,69.493
2665,69.52
2668,69.64
2671,69.773
2674,69.933
2677,69.96
2680,69.453
2683,69.4
2686,69.373
2689,69.32
2692,69.173
2695,68.92
2698,68.893
2701,68.773
2704,69.093
2707,69.013
2710,69.267
2713,69.08
2716,68.747
2719,68.933
2722,68.6
2725,67.72
2728,66.307
2731,65.28
2734,64.76
2737,64.867
2740,64.787
2743,64.68
2746,64.707
2749,65.213
2752,65.813
2755,66.013
2758,65.067
2761,64.16
2764,64.013
2767,63.667
2770,63.24
2773,62.907
2776,62.627
2779,62.68
2782,62.467
2785,61.533
2788,61.04
2791,60.973
2794,60.68
2797,60.44
2800,60.387
2803,60.507
2806,60.627
2809,60.72
2812,60.707
2815,60.613
2818,60.533
2821,60.413
2824,59.933
2827,59.787
2830,60.133
2833,60.267
2836,60.267
2839,60.293
2842,60.307
2845,60.44
2848,60.453
2851,60.52
2854,60.587
2857,60.627
2860,60.613
2863,60.667
2866,60.587
2869,60.52
2872,60.96
2875,61.853
2878,63.253
2881,64.307
2884,64.96
2887,64.933
2890,64.973
2893,64.32
2896,63.653
2899,63.08
2902,62.333
2905,62.467
2908,63.4
2911,64.2
2914,64.227
2917,64.547
2920,64.947
2923,65.08
2926,65.2
2929,65.373
2932,65.413
2935,66.133
2938,66.533
2941,66.653
2944,66.947
2947,67.013
2950,66.707
2953,66.293
2956,66.12
2959,65.84
2962,65.4
2965,64.813
2968,64.187
2971,64.173
2974,64.667
2977,64.893
2980,65.04
2983,64.907
2986,64.667
2989,64.227
2992,64.093
2995,64.08
2998,64.08
3001,63.867
3004,63.76
3007,63.64
3010,63.453
3013,63.707
3016,64.187
3019,64.16
3022,63.987
3025,63.827
3028,63.613
3031,63.28
3034,63.04
3037,62.893
3040,62.8
3043,63.453
3046,64.187
3049,64.453
3052,64.2
3055,63.6
3058,63.373
3061,63.213
3064,63.133
3067,63.053
3070,63.027
3073,63.293
3076,63.36
3079,63.253
3082,63.547
3085,63.867
3088,63.867
3091,63.773
3094,63.8
3097,64.027
3100,64.12
3103,64.32
3106,64.387
3109,64.253
3112,64.453
3115,65.04
3118,64.827
3121,63.693
3124,62.48
3127,61.933
3130,61.773
3133,61.68
3136,61.573
3139,61.747
3142,61.853
3145,61.853
3148,61.48
3151,60.667
3154,60.653
3157,60.52
3160,60.28
3163,60.307
3166,60.373
3169,60.28
3172,59.6
3175,59.72
3178,59.8
3181,60.053
3184,60.213
3187,60.32
3190,60.36
3193,60.373
3196,60.36
3199,60.72
3202,61.507
3205,61.813
3208,61.84
3211,61.92
3214,62.12
3217,62.253
3220,62.173
3223,62.013
3226,62.04
3229,62.133
3232,62.107
3235,62.08
3238,62.093
3241,62.133
3244,62.093
3247,61.933
3250,62.027
3253,61.973
3256,61.947
3259,62.28
3262,62.48
3265,62.093
3268,62.373
3271,63.573
3274,64.307
3277,64.52
3280,64.44
3283,64.547
3286,64.76
3289,64.987
3292,64.973
3295,64.92
3298,65.32
3301,66.373
3304,66.453
3307,66.227
3310,66.107
3313,66.027
3316,66.093
3319,66.147
3322,66.853
3325,66.36
3328,65.947
3331,65.507
3334,65.4
3337,65.16
3340,65
3343,64.827
3346,64.64
3349,64.573
3352,64.707
3355,64.92
3358,65.053
3361,64.987
3364,64.853
3367,64.613
3370,64.773
3373,64.853
3376,64.76
3379,64.667
3382,64.613
3385,64.387
3388,64.427
3391,64.333
3394,64.32
3397,64.413
3400,64.507
3403,64.627
3406,64.693
3409,64.64
3412,64.453
3415,64.413
3418,64.533
3421,64.507
3424,64.747
3427,65.013
3430,65.133
3433,64.787
3436,64.787
3439,64.747
3442,64.667
3445,64.8
3448,64.373
3451,64.347
3454,63.48
3457,63.293
3460,63.773
3463,63.813
3466,63.773
3469,63.507
3472,63.147
3475,62.907
3478,63.373
3481,63.76
3484,63.787
3487,64
3490,63.827
3493,63.493
3496,62.987
3499,62.853
3502,62.827
3505,62.693
3508,62.68
3511,62.8
3514,62.067
3517,61.48
3520,61.413
3523,61.307
3526,61.093
3529,60.893
3532,60.733
3535,60.493
3538,60.427
3541,60.52
3544,60.413
3547,59.627
3550,58.893
3553,58.107
3556,57.027
3559,55.88
3562,55.68
3565,56.093
3568,56.413
3571,56.427
3574,55.92
3577,54.893
3580,53.427
3583,53.253
3586,52.653
3589,52.427
3592,52.493
3595,52.48
3598,52.44
3601,51.947
3604,51.333
3607,51.027
3610,50.307
3613,49.32
3616,48.627
3619,48.013
3622,47.373
3625,47.827
3628,47.68
3631,47.56
3634,47.507
3637,47.52
3640,47.627
3643,47.6
3646,47.48
3649,47.213
3652,47.08
3655,47.053
3658,46.76
3661,46.333
3664,46.333
3667,46.36
3670,46.093
3673,45.88
3676,46.12
3679,46.16
3682,46.067
3685,45.84
3688,45.12
3691,44.387
3694,43.853
3697,43.76
3700,44.307
3703,44.88
3706,45.493
3709,46.16
3712,46.413
3715,46.147
3718,45.493
3721,44.907
3724,44.44
3727,43.92
3730,43.92
3733,43.027
3736,43.48
3739,43.44
3742,42.96
3745,42.307
3748,42.107
3751,41.187
3754,41.96
3757,42.107
3760,42.133
3763,43.027
3766,43.2
3769,43.427
3772,43.787
3775,43.293
3778,42.773
3781,42.52
3784,42.28
3787,42.16
3790,41.373
3793,41.453
3796,41.493
3799,41.28
3802,40.587
3805,40.093
3808,39.867
3811,39.56
3814,39.6
3817,39.613
3820,39.267
3823,39.213
3826,38.44
3829,37.853
3832,36.573
3835,35.933
3838,35.813
3841,35.973
3844,36.347
3847,36.507
3850,35.773
3853,34.973
3856,34.587
3859,34.24
3862,33.627
3865,33.72
3868,34.147
3871,34.12
3874,34.453
3877,35.373
3880,36.147
3883,36.8
3886,35.813
3889,35.36
3892,35.36
3895,35.813
3898,35.72
3901,36.693
3904,36.04
3907,35.627
3910,35.507
3913,35.333
3916,35.173
3919,35.107
3922,34.933
3925,35.093
3928,34.347
3931,33.293
3934,32.813
3937,32.493
3940,32.933
3943,32.867
3946,32.387
3949,31.813
3952,31.533
3955,31.053
3958,30.427
3961,30.16
3964,30.373
3967,30.547
3970,30.72
3973,29.733
3976,29.493
3979,28.96
3982,29.013
3985,29.813
3988,30.107
3991,29.84
3994,29.453
3997,29.467
4000,29.253
4003,29.16
4006,28.84
4009,28.48
4012,28.893
4015,28.2
4018,27.573
4021,27.107
4024,26.453
4027,25.64
4030,24.88
4033,24.573
4036,25.453
4039,25.187
4042,24.76
4045,24.093
4048,23.667
4051,22.853
4054,23
4057,23.533
4060,23.253
4063,22.6
4066,21.827
4069,21.52
4072,21.107
4075,20.267
4078,20.773
4081,21.853
4084,22.053
4087,21.787
4090,21.627
4093,21.293
4096,21.32
4099,21.387
4102,21.373
4105,21.76
4108,22.587
4111,23.24
4114,23.107
4117,23.027
4120,22.64
4123,22.773
4126,22.787
4129,22.587
4132,22.867
4135,22.44
4138,22.72
4141,23.147
4144,23.24
4147,23.293
4150,23.8
4153,23.973
4156,23.973
4159,23.947
4162,22.96
4165,23.133
4168,23.147
4171,23.733
4174,24.253
4177,25.107
4180,25.307
4183,25.067
4186,24.173
4189,24.107
4192,24.293
4195,24.773
4198,24.48
4201,24.293
4204,24.107
4207,23.427
4210,23.24
4213,23.107
4216,23.667
4219,23.493
4222,23.347
4225,23.44
4228,23.173
4231,22.413
4234,22.307
4237,22.707
4240,22.84
4243,22.667
4246,22.907
4249,22.693
4252,22.48
4255,21.84
4258,20.92
4261,20.12
4264,19.373
4267,19.213
4270,18.813
4273,18.8
4276,18.507
4279,18.547
4282,18.413
4285,18.093
4288,17.24
4291,16.52
4294,16.053
4297,15.773
4300,15.827
4303,16.2
4306,16.493
4309,16.427
4312,16.493
4315,15.973
4318,15.6
4321,14.72
4324,14.32
4327,14.08
4330,14.587
4333,14.573
4336,14.453
4339,13.973
4342,13.347
4345,12.4
4348,12.68
4351,12.947
4354,13.24
4357,13.44
4360,13.547
4363,13.52
4366,13.64
4369,14.08
4372,14.907
4375,15.053
4378,14.84
4381,14.787
4384,14
4387,13.053
4390,12.453
4393,12.653
4396,12.72
4399,12.893
4402,13.293
4405,13.293
4408,13.307
4411,13.213
4414,13.24
4417,12.627
4420,12.547
4423,12.56
4426,12.773
4429,13.053
4432,13.253
4435,13.32
4438,13.253
4441,13.147
4444,12.893
4447,12.48
4450,11.773
4453,11.16
4456,10.84
4459,11.027
4462,11.547
4465,11.453
4468,11.987
4471,12.013
4474,12
4477,11.52
4480,11.08
4483,11.28
4486,11.32
4489,11.533
4492,11.6
4495,11.693
4498,11.613
4501,11.587
4504,11.56
4507,11.467
4510,11.387
4513,11.267
4516,10.773
4519,10.347
4522,9.56
4525,9.44
4528,9.6267
4531,9.3467
4534,9.48
4537,9.4
4540,9.4667
4543,9
4546,9.0533
4549,9.36
4552,9.24
4555,9.04
4558,8.9467
4561,8.72
4564,8.4933
4567,8.3467
4570,8.24
4573,8.2933
4576,8.2
4579,8.0133
4582,7.8
4585,7.7067
4588,7.52
4591,7.4133
4594,7.6267
4597,7.5067
4600,7.4133
4603,7.2933
4606,7.16
4609,6.9733
4612,6.8933
4615,7.3067
4618,6.8133
4621,7.2267
4624,7.1467
4627,7.08
4630,7.1333
4633,7.12
4636,7.2667
4639,7.8267
4642,8.36
4645,8.4133
4648,8.2933
4651,8.0133
4654,7.7733
4657,7.8267
4660,7.9067
4663,8.32
4666,8.4
4669,8.56
4672,8.64
4675,8.56
4678,8.3733
4681,8.5067
4684,8.5467
4687,8.5333
4690,8.3867
4693,8.3867
4696,7.96
4699,7.5867
4702,7.4
4705,7.76
4708,7.9333
4711,8.2267
4714,8.52
4717,8.7333
4720,8.8667
4723,8.84
4726,8.8267
4729,8.84
4732,9
4735,9.08
4738,9.4
4741,9.64
4744,9.6667
4747,9.96
4750,10.253
4753,10.333
4756,10.333
4759,10.467
4762,10.187
4765,9.9467
4768,10.107
4771,9.9467
4774,10.107
4777,10.16
4780,10
4783,9.76
4786,9.52
4789,9.1733
4792,8.8
4795,8.8533
4798,9.1067
4801,9.36
4804,9.3867
4807,9.28
4810,9.1467
4813,8.8933
4816,8.9867
4819,8.9733
4822,9.3867
4825,9.52
4828,9.68
4831,9.72
4834,9.8533
4837,11.507
4840,13.12
4843,13.013
4846,13.64
4849,13.627
4852,13.56
4855,13.387
4858,13.24
4861,13.187
4864,13.333
4867,14.92
4870,15.147
4873,15.787
4876,16.413
4879,16.88
4882,16.733
4885,16.653
4888,16.56
4891,16.573
4894,16.56
4897,16.587
4900,16.667
4903,16.627
4906,16.733
4909,18.12
4912,19.56
4915,19.587
4918,19.507
4921,19.48
4924,20
4927,19.933
4930,19.96
4933,21.6
4936,23.267
4939,23.32
4942,23.32
4945,23.28
4948,23.293
4951,23.387
4954,23.693
4957,23.907
4960,24.173
4963,24.253
4966,24.133
4969,24.04
4972,23.667
4975,24.08
4978,24.56
4981,24.76
4984,24.787
4987,23.28
4990,21.72
4993,22
4996,22.947
4999,24.453
5002,24.547
5005,24.733
5008,24.88
5011,24.987
5014,25.053
5017,25.08
5020,26.493
5023,26.027
5026,25.347
5029,25.147
5032,25.413
5035,25.467
5038,25.56
5041,25.44
5044,25.413
5047,25.467
5050,25.493
5053,25.613
5056,25.693
5059,24.787
5062,23.267
5065,24.733
5068,26.24
5071,26.213
5074,25.813
5077,25.88
5080,25.853
5083,24.307
5086,24.293
5089,25.64
5092,27.093
5095,26.987
5098,26.76
5101,26.587
5104,27.96
5107,29.293
5110,29.307
5113,29.067
5116,29.027
5119,28.933
5122,28.933
5125,28.573
5128,29.507
5131,29.547
5134,29.48
5137,29.347
5140,29.453
5143,29.373
5146,29.427
5149,29.453
5152,29.613
5155,29.48
5158,29.333
5161,29.307
5164,29.867
5167,29.867
5170,29.867
5173,29.8
5176,29.867
5179,30.267
5182,30.067
5185,30.04
5188,31.467
5191,32.96
5194,33.24
5197,33.04
5200,33.4
5203,33.227
5206,33.2
5209,34.2
5212,35.68
5215,34.04
5218,32.627
5221,32.453
5224,31.933
5227,31.933
5230,33.56
5233,35.133
5236,35.173
5239,33.6
5242,32.04
5245,32.533
5248,32.653
5251,32.72
5254,31.373
5257,30.547
5260,31.467
5263,31.72
5266,31.893
5269,32.173
5272,32.333
5275,33.84
5278,32.587
5281,32.573
5284,33.373
5287,35.04
5290,36.533
5293,38.093
5296,36.72
5299,35.4
5302,36.773
5305,38.373
5308,38.68
5311,38.813
5314,38.253
5317,36.893
5320,35.52
5323,35.667
5326,37
5329,36.627
5332,36.827
5335,38.333
5338,38.36
5341,37.053
5344,36.893
5347,37.147
5350,38.133
5353,38.427
5356,38.907
5359,37.96
5362,36.627
5365,36.893
5368,38.333
5371,40.013
5374,40.613
5377,40.907
5380,40.933
5383,40.987
5386,41.013
5389,42.653
5392,43.8
5395,44.6
5398,45.827
5401,46.013
5404,47.4
5407,48.32
5410,48.76
5413,48.773
5416,48.867
5419,48.907
5422,48.933
5425,47.533
5428,47.547
5431,47.547
5434,46.96
5437,45.587
5440,44.2
5443,42.787
5446,42.76
5449,44.093
5452,42.733
5455,41.04
5458,41.147
5461,41
5464,41.067
5467,42.4
5470,43.547
5473,43.2
5476,42.227
5479,43.587
5482,44.96
5485,44.987
5488,44.907
5491,46.267
5494,46.293
5497,46.667
5500,45.133
5503,45
5506,44.6
5509,45.533
5512,46.92
5515,46.48
5518,45.36
5521,43.84
5524,43.8
5527,45.107
5530,45.053
5533,45.067
5536,43.653
5539,42.093
5542,40.893
5545,39.827
5548,40.107
5551,41.387
5554,41.36
5557,39.547
5560,38.36
5563,38.347
5566,38.267
5569,38.227
5572,39.627
5575,39.64
5578,41.027
5581,41.227
5584,41.187
5587,41.147
5590,42.52
5593,42.533
5596,42.587
5599,41.253
5602,42.32
5605,43.747
5608,43.613
5611,45.107
5614,45.107
5617,43.787
5620,42.653
5623,44.4
5626,45.653
5629,44.253
5632,42.893
5635,42.627
5638,41.293
5641,39.907
5644,41.28
5647,40.933
5650,41.107
5653,42.333
5656,43.453
5659,42.147
5662,42.16
5665,42.613
5668,42.28
5671,42.28
5674,42.28
5677,42.333
5680,41.053
5683,39.68
5686,40.013
5689,40.187
5692,41.827
5695,43.173
5698,43.12
5701,41.867
5704,40.52
5707,40.933
5710,40.667
5713,40.667
5716,42.107
5719,42.187
5722,41.96
5725,41.96
5728,40.547
5731,40.333
5734,41.733
5737,43.12
5740,43.147
5743,43.173
5746,43.133
5749,43.107
5752,43.427
5755,43.72
5758,43.72
5761,43.493
5764,43.48
5767,43.48
5770,43.48
5773,42.093
5776,42.12
5779,41.867
5782,41.893
5785,40.787
5788,40.813
5791,42.24
5794,42.227
5797,42.213
5800,42.253
5803,42.56
5806,41.48
5809,41.467
5812,40.093
5815,40.107
5818,40.213
5821,40.333
5824,40.347
5827,38.947
5830,38.907
5833,40.267
5836,41.333
5839,42.733
5842,41.4
5845,40.107
5848,38.8
5851,38.747
5854,40.107
5857,41.52
5860,43.027
5863,43.08
5866,41.733
5869,41.72
5872,41.96
5875,41.987
5878,42.027
5881,42.093
5884,40.747
5887,39.413
5890,38
5893,37.893
5896,37.827
5899,37.853
5902,36.307
5905,34.973
5908,35.013
5911,33.693
5914,33.667
5917,33.413
5920,34.72
5923,36
5926,36.013
5929,36.333
5932,37.373
5935,36.947
5938,36.893
5941,35.48
5944,35.44
5947,36.84
5950,36.84
5953,35.427
5956,35.373
5959,35.32
5962,36.667
5965,38
5968,38.013
5971,38.04
5974,38.08
5977,38.107
5980,38.133
5983,36.747
5986,35.387
5989,34.027
5992,34.053
5995,34.067
5998,34.107


==> rewards_dqn3.csv <==
1,-14.85
4,-29.7
7,-44.55
10,-42.3
13,-42.75
16,-43.2
19,-43.65
22,-44.1
25,-44.55
28,-44.7
31,-44
34,-43.45
37,-42.9
40,-42.9
43,-42.05
46,-40.4
49,-38.75
52,-36.85
55,-34.75
58,-32.2
61,-14.75
64,3.3
67,20.7
70,20.3
73,22.05
76,23.8
79,25.35
82,25.35
85,25.35
88,25.05
91,23.9
94,22.9
97,21.9
100,21.45
103,20.15
106,18.05
109,15.95
112,13.6
115,11.05
118,8.05
121,5
124,1.35
127,-1.35
130,-1.45
133,0.4
136,2
139,2.65
142,7.35
145,11.8
148,15.9
151,20.25
154,24.65
157,29.05
160,33.45
163,37.65
166,42.1
169,46.55
172,51.15
175,53.85
178,56.55
181,59.9
184,63.4
187,67.2
190,68.5
193,68.25
196,68.4
199,69.65
202,68.5
205,67.6
208,66.75
211,65.6
214,64.4
217,63.2
220,62.25
223,61.3
226,58.75
229,56.2
232,53.2
235,51.95
238,50.85
241,49.65
244,49.35
247,48.5
250,48.75
253,49
256,49.1
259,47.1
262,45.45
265,44.6
268,43.75
271,44.6
274,45.9
277,47.15
280,47.7
283,47.95
286,50.15
289,53.3
292,57.5
295,59.7
298,61.8
301,63.2
304,63.4
307,63.75
310,63.05
313,62.5
316,63.25
319,65.8
322,67.95
325,69.15
328,70.25
331,69.5
334,68.3
337,67.2
340,65.1
343,63.75
346,61.55
349,60.55
352,58.8
355,59.25
358,59.6
361,60.1
364,60.05
367,57.9
370,56.3
373,55.15
376,53.25
379,51.7
382,50.1
385,48.1
388,46.5
391,45.9
394,46.55
397,47.2
400,49.2
403,51.4
406,53.4
409,53.35
412,53.75
415,54.1
418,52.8
421,54
424,56.7
427,58.05
430,61.05
433,63.45
436,65
439,65.5
442,65.25
445,65.1
448,65.4
451,65.15
454,63.9
457,62.35
460,60.65
463,58.05
466,55.9
469,53.35
472,50.35
475,47.65
478,46.65
481,43.15
484,39.15
487,38.1
490,35.4
493,34.4
496,34.45
499,34.65
502,36.45
505,38.7
508,38.7
511,38
514,37.05
517,36.35
520,38.15
523,40.25
526,42.45
529,44.95
532,47.1
535,48.95
538,50.25
541,51.25
544,51.65
547,53.9
550,56.15
553,56.45
556,56.1
559,56.45
562,56.45
565,56.55
568,58.3
571,60.55
574,61
577,61.95
580,61.6
583,61.4
586,60.15
589,58.25
592,57.6
595,58
598,59
601,60.3
604,61.7
607,61.15
610,59.2
613,57.65
616,56
619,55.45
622,55.5
625,55
628,55.05
631,55.05
634,55.55
637,56.75
640,57.3
643,57.65
646,57
649,56.7
652,55.8
655,54.25
658,52.9
661,51.55
664,50.15
667,48.75
670,48.45
673,46.7
676,44.95
679,42.9
682,40.6
685,38.75
688,36.5
691,34.25
694,32.15
697,29.15
700,26.7
703,25.65
706,27.3
709,29.9
712,31.9
715,33.65
718,35.05
721,37.75
724,39.75
727,40.15
730,42.45
733,45.15
736,48.15
739,51.7
742,54.4
745,56.65
748,58.95
751,61.2
754,64.65
757,68.15
760,71.95
763,74.8
766,75.05
769,73.8
772,73.75
775,74.05
778,74.5
781,73.6
784,71.45
787,71.05
790,70.35
793,70.4
796,70.15
799,66.6
802,63.05
805,59.65
808,56.2
811,54.25
814,54.2
817,54.2
820,53.85
823,51.95
826,50.05
829,47.85
832,45.85
835,43.65
838,41.8
841,41.35
844,43.1
847,45.1
850,46.65
853,45.9
856,44
859,45.15
862,48.5
865,52.8
868,56.15
871,58.2
874,58.75
877,56.65
880,53.75
883,55.05
886,57.3
889,60.55
892,62.6
895,62.6
898,61.35
901,59.6
904,59.5
907,58.6
910,57.85
913,59.55
916,63.6
919,65.6
922,65.55
925,64.75
928,64.85
931,64.9
934,64.45
937,64.45
940,63.9
943,61
946,59
949,59.05
952,60.15
955,62.3
958,64.6
961,66.45
964,67.4
967,68.3
970,68.15
973,67.25
976,64.35
979,62.6
982,61.95
985,61.4
988,59.65
991,57.8
994,55.15
997,56.9
1000,58.3
1003,59.15
1006,60.45
1009,61.5
1012,58.65
1015,55.35
1018,52.75
1021,49.75
1024,49.45
1027,48.2
1030,47.65
1033,48.5
1036,49.55
1039,48
1042,45.2
1045,42.8
1048,43.25
1051,45.9
1054,47.25
1057,46.05
1060,44.05
1063,45.45
1066,43.4
1069,39.7
1072,37.7
1075,38.45
1078,40.7
1081,40.9
1084,40.15
1087,43.1
1090,43.45
1093,44.75
1096,46.45
1099,49.35
1102,51.9
1105,53.55
1108,53.85
1111,53.9
1114,55.75
1117,57.8
1120,63.15
1123,62.4
1126,64.2
1129,67.65
1132,70.95
1135,71.7
1138,73.2
1141,78
1144,77.95
1147,76.35
1150,76.85
1153,75.1
1156,75.05
1159,75.9
1162,77
1165,78.6
1168,80.05
1171,78.95
1174,78.15
1177,78.75
1180,77.35
1183,77.75
1186,78.6
1189,76.55
1192,78.3
1195,79.95
1198,81.2
1201,78.1
1204,77.65
1207,78.45
1210,77.45
1213,77.4
1216,77.35
1219,78.4
1222,78.85
1225,79.05
1228,80
1231,81.65
1234,83.1
1237,82.95
1240,81.55
1243,82.7
1246,82.95
1249,85.25
1252,82.65
1255,83.4
1258,80.55
1261,81.1
1264,81.1
1267,80.15
1270,82.8
1273,83.05
1276,81.65
1279,82.15
1282,80.6
1285,79.95
1288,79
1291,79.6
1294,81.1
1297,82.3
1300,84.25
1303,82.5
1306,82.05
1309,80.6
1312,82.75
1315,82.8
1318,83.4
1321,83.7
1324,85.3
1327,86.75
1330,86.25
1333,87.7
1336,90.35
1339,91.2
1342,94.9
1345,97.85
1348,98.95
1351,97.35
1354,94.6
1357,92.25
1360,90.5
1363,90.8
1366,90.7
1369,92.2
1372,92.1
1375,93.85
1378,93.15
1381,92.65
1384,90.85
1387,90.25
1390,88.9
1393,89.1
1396,88.85
1399,88.6
1402,88
1405,85.8
1408,83.95
1411,84.75
1414,87.55
1417,88.6
1420,87.8
1423,87.8
1426,87.45
1429,85.7
1432,84.3
1435,81.15
1438,84.2
1441,87.05
1444,88.8
1447,87.2
1450,86.5
1453,87.3
1456,87.5
1459,87.25
1462,87.4
1465,89.1
1468,91.3
1471,92.5
1474,89.85
1477,89.65
1480,93
1483,95.4
1486,96.45
1489,98.8
1492,99.55
1495,100.4
1498,97.65
1501,95.95
1504,97.65
1507,100.55
1510,103.55
1513,101.95
1516,99.3
1519,97.4
1522,96.6
1525,96.6
1528,97.2
1531,97.4
1534,99.6
1537,99.3
1540,95.85
1543,94
1546,93.7
1549,91.55
1552,90.7
1555,89.1
1558,89.85
1561,89.65
1564,88.15
1567,84.95
1570,84.95
1573,83.7
1576,84.35
1579,83.25
1582,80.35
1585,77.65
1588,75.05
1591,71.8
1594,69.4
1597,71
1600,73.35
1603,74.4
1606,76.2
1609,76.8
1612,77.1
1615,77.85
1618,76
1621,74.55
1624,73.1
1627,72.95
1630,70.35
1633,69.85
1636,70
1639,69.55
1642,73
1645,74.45
1648,76.95
1651,76.6
1654,77.3
1657,75.3
1660,73.5
1663,71.4
1666,69.45
1669,70
1672,70.9
1675,71.5
1678,73.3
1681,74.95
1684,77.8
1687,78.9
1690,79.9
1693,83.5
1696,84.4
1699,85.45
1702,83.2
1705,81
1708,78.25
1711,81.45
1714,81.05
1717,81
1720,81.6
1723,83.45
1726,85
1729,86.65
1732,88.7
1735,91.1
1738,93.15
1741,94.85
1744,94.65
1747,96.3
1750,93.65
1753,91.85
1756,90.6
1759,90.6
1762,90.65
1765,92.3
1768,92.65
1771,90.6
1774,92.5
1777,92.8
1780,91.1
1783,88.4
1786,87.6
1789,85.05
1792,84
1795,83.55
1798,83.55
1801,84.1
1804,84.2
1807,82.55
1810,84.3
1813,85.8
1816,88.05
1819,90.75
1822,91.35
1825,91.55
1828,92.1
1831,94.35
1834,92.65
1837,92.2
1840,94.35
1843,97.05
1846,98
1849,100.5
1852,99.55
1855,97.3
1858,95
1861,92.2
1864,90.25
1867,92.9
1870,95.1
1873,95.1
1876,95.2
1879,94.9
1882,96.3
1885,96.55
1888,96.15
1891,95.9
1894,96.25
1897,97
1900,99
1903,98.05
1906,97.6
1909,95.55
1912,96.45
1915,97.55
1918,99.9
1921,101.7
1924,103.45
1927,103.1
1930,103.65
1933,103.7
1936,103.6
1939,101.8
1942,100.35
1945,99.95
1948,100.45
1951,98.55
1954,98.5
1957,98.15
1960,95.5
1963,97.1
1966,97.35
1969,99.55
1972,98.6
1975,97.75
1978,96.15
1981,96.45
1984,94.15
1987,92.15
1990,91.65
1993,89.8
1996,89.3
1999,89
2002,90.6
2005,90.05
2008,89.85
2011,90.7
2014,92.45
2017,94.55
2020,94.95
2023,93.25
2026,94.2
2029,90.25
2032,90.65
2035,90.95
2038,90.7
2041,88.7
2044,91.35
2047,93.85
2050,94.3
2053,96
2056,94.8
2059,95.95
2062,94.3
2065,94.95
2068,95.3
2071,96.6
2074,96.15
2077,94.55
2080,96.7
2083,97.15
2086,95.15
2089,98.85
2092,98.1
2095,97.7
2098,97.55
2101,99.45
2104,97.2
2107,94.65
2110,92.4
2113,92.15
2116,92.25
2119,91.8
2122,91.2
2125,90.75
2128,90.7
2131,89.35
2134,88.35
2137,89.7
2140,89.35
2143,90.75
2146,92.7
2149,92.75
2152,93.8
2155,94.7
2158,95.4
2161,95.65
2164,97.8
2167,100.2
2170,102.5
2173,103.4
2176,105.35
2179,106.95
2182,109.55
2185,109.7
2188,109.35
2191,110.6
2194,110.35
2197,108.6
2200,106.8
2203,105.4
2206,104.05
2209,104.15
2212,105.05
2215,106.15
2218,107.55
2221,107.8
2224,106.75
2227,104.45
2230,102.7
2233,102.3
2236,102.1
2239,100.35
2242,99.6
2245,101.65
2248,102.3
2251,101
2254,100.9
2257,100.5
2260,101.05
2263,102.35
2266,103.65
2269,103.35
2272,102.3
2275,101.35
2278,100.9
2281,97.85
2284,98.2
2287,98.7
2290,99.3
2293,99.65
2296,99.7
2299,100.1
2302,98.9
2305,99
2308,100.35
2311,100.45
2314,100.2
2317,101.2
2320,102.6
2323,101.35
2326,100.25
2329,98.7
2332,98.4
2335,97.75
2338,97.45
2341,98.55
2344,98.35
2347,99.8
2350,100.5
2353,100.35
2356,99.2
2359,97.9
2362,97.5
2365,96.2
2368,95.2
2371,94.95
2374,93.1
2377,94.3
2380,92.9
2383,91.15
2386,90.65
2389,90.5
2392,92.15
2395,91.75
2398,92.45
2401,92.2
2404,91.2
2407,90.45
2410,89.15
2413,88.7
2416,88.8
2419,89.95
2422,92.1
2425,91.65
2428,90.55
2431,91.9
2434,93.85
2437,92.75
2440,92.85
2443,96.2
2446,95.85
2449,97
2452,96.9
2455,99.2
2458,97.95
2461,98.3
2464,98.6
2467,95.9
2470,97.2
2473,96.1
2476,95
2479,95.25
2482,93.5
2485,94.5
2488,94.15
2491,91.35
2494,91.95
2497,91.1
2500,90.85
2503,89.4
2506,89.6
2509,89.1
2512,89.2
2515,89.15
2518,88.8
2521,89
2524,88.65
2527,92.3
2530,92.55
2533,94.1
2536,95.35
2539,95.25
2542,95.15
2545,93.95
2548,96.2
2551,97.5
2554,96.85
2557,97
2560,96.85
2563,98.35
2566,99.35
2569,98.3
2572,97.85
2575,96.25
2578,96.3
2581,96.7
2584,97.3
2587,95.4
2590,94.6
2593,93.3
2596,93.15
2599,93.35
2602,92.2
2605,91.45
2608,91.3
2611,92.85
2614,93.1
2617,93.1
2620,94.2
2623,94
2626,93.35
2629,94.15
2632,92.85
2635,94.2
2638,96.05
2641,95.7
2644,95.7
2647,95.95
2650,96.2
2653,96.2
2656,96.75
2659,96.2
2662,97.9
2665,99.9
2668,99
2671,97.2
2674,97.75
2677,98
2680,97.7
2683,97.95
2686,97.5
2689,97.75
2692,98.25
2695,96.8
2698,96.6
2701,98.1
2704,97.65
2707,97.55
2710,96.35
2713,96.2
2716,95.95
2719,96.45
2722,96.25
2725,95.45
2728,96.05
2731,97.1
2734,96.35
2737,96.15
2740,95.65
2743,94.2
2746,95.7
2749,96.25
2752,96.65
2755,97.15
2758,95.4
2761,93.7
2764,93.75
2767,94.65
2770,96.4
2773,96.7
2776,95.95
2779,95.85
2782,95.9
2785,95.45
2788,94.45
2791,93.65
2794,94.05
2797,94.35
2800,94.3
2803,94.1
2806,92.7
2809,91.7
2812,91.1
2815,91.2
2818,91.6
2821,91.55
2824,92.1
2827,91.7
2830,90.25
2833,89.95
2836,90.35
2839,90.35
2842,90.45
2845,92.25
2848,92.5
2851,92.5
2854,92.35
2857,92.85
2860,93.25
2863,94.2
2866,95.55
2869,96.5
2872,96.8
2875,96.1
2878,95.75
2881,97.35
2884,97.3
2887,97.95
2890,97.95
2893,98
2896,97.55
2899,97.35
2902,97.7
2905,96.35
2908,96.45
2911,97.05
2914,98.35
2917,98.15
2920,97.8
2923,97.6
2926,96.9
2929,96.2
2932,95.95
2935,96.55
2938,97.15
2941,96.25
2944,96.3
2947,95.9
2950,96.75
2953,96.6
2956,97.25
2959,97.7
2962,97.2
2965,97.95
2968,98.7
2971,98.35
2974,97.65
2977,98.05
2980,98.55
2983,98.45
2986,98.65
2989,99.2
2992,99.35
2995,99.35
2998,99.35
3001,99
3004,99.2
3007,99.5
3010,99.35
3013,99.8
3016,99.8
3019,99.2
3022,97.95
3025,95.85
3028,93.65
3031,93.5
3034,92.85
3037,91.9
3040,92.45
3043,92.45
3046,92.45
3049,91.6
3052,89.2
3055,87.5
3058,86.75
3061,86.55
3064,86.75
3067,87
3070,86.45
3073,86.25
3076,84.3
3079,82.9
3082,82.9
3085,82.8
3088,82.5
3091,81.2
3094,81.5
3097,80.7
3100,78.3
3103,76.6
3106,75.7
3109,74.4
3112,75.35
3115,74.8
3118,73.95
3121,72.5
3124,70.5
3127,68.15
3130,66.65
3133,64.85
3136,65
3139,64.95
3142,64.95
3145,65
3148,65.4
3151,64.75
3154,63.35
3157,63
3160,63.2
3163,63.2
3166,61.4
3169,61.1
3172,60.85
3175,61.5
3178,61.2
3181,61.5
3184,60.4
3187,60.3
3190,59.65
3193,59.95
3196,59.2
3199,58.65
3202,57.55
3205,57.65
3208,56.75
3211,57.6
3214,57.65
3217,57.35
3220,56.85
3223,56.55
3226,57.3
3229,57.65
3232,57.75
3235,57.7
3238,57.95
3241,58.05
3244,59.25
3247,59.3
3250,60
3253,60.1
3256,60.9
3259,61.65
3262,62.7
3265,62.65
3268,63.4
3271,63.1
3274,63
3277,63.55
3280,64.1
3283,64.45
3286,63.85
3289,64.1
3292,64.1
3295,64.3
3298,64.25
3301,64.15
3304,64
3307,64.2
3310,64.2
3313,63.95
3316,63.55
3319,63.4
3322,63.4
3325,63.4
3328,63.45
3331,63.75
3334,63.9
3337,63.5
3340,63.3
3343,62.7
3346,63.45
3349,62.95
3352,63.15
3355,63.2
3358,63.2
3361,63.2
3364,63.1
3367,62.9
3370,62.65
3373,62.45
3376,62.7
3379,62.6
3382,62.7
3385,62.75
3388,62.65
3391,62.5
3394,62.25
3397,62.35
3400,62.4
3403,62.8
3406,62.65
3409,63.15
3412,63
3415,62.85
3418,62.85
3421,62.75
3424,62.5
3427,62
3430,64
3433,66.1
3436,66.15
3439,66.4
3442,66.45
3445,66.4
3448,66.5
3451,66.35
3454,66.45
3457,66.55
3460,66.6
3463,66.85
3466,67.05
3469,68.85
3472,69.05
3475,69.1
3478,69
3481,69.05
3484,69.5
3487,70.2
3490,68.55
3493,66.9
3496,67.05
3499,67.05
3502,68.75
3505,68.75
3508,68.9
3511,68.95
3514,68.9
3517,68.9
3520,68.9
3523,68.85
3526,68.65
3529,66.4
3532,66.2
3535,66.1
3538,66.15
3541,66.2
3544,66.3
3547,66.25
3550,66.15
3553,66.15
3556,66.05
3559,66.1
3562,64.45
3565,64.55
3568,64.45
3571,64.6
3574,64.65
3577,64.7
3580,64.75
3583,64.7
3586,64.7
3589,65.15
3592,65.35
3595,65.6
3598,65
3601,65.1
3604,65.05
3607,65
3610,65.1
3613,65.05
3616,65
3619,64.3
3622,65.1
3625,64.25
3628,64.15
3631,64.1
3634,64.25
3637,64.35
3640,64.4
3643,64.5
3646,64.7
3649,64.65
3652,64.6
3655,64.55
3658,67.05
3661,67.1
3664,67.2
3667,67.4
3670,67.45
3673,67.6
3676,67.75
3679,68.35
3682,67.3
3685,68
3688,68.05
3691,68.05
3694,68.1
3697,67.9
3700,67.95
3703,67.9
3706,67.1
3709,65.65
3712,64.15
3715,64.2
3718,62.55
3721,61.8
3724,61
3727,60.95
3730,60.95
3733,60.95
3736,61.05
3739,61.2
3742,60.75
3745,60.15
3748,59.55
3751,59.75
3754,59.75
3757,59.95
3760,59.9
3763,60
3766,60.7
3769,62.4
3772,63.2
3775,62.4
3778,61.4
3781,61.4
3784,62.15
3787,62.2
3790,62.15
3793,62.15
3796,62.05
3799,61.9
3802,62.65
3805,63.4
3808,64.15
3811,64.1
3814,64.1
3817,64.2
3820,64.3
3823,64.4
3826,63.7
3829,62.6
3832,63.4
3835,64.25
3838,65.25
3841,66.05
3844,66.15
3847,65.4
3850,64.65
3853,63.6
3856,62.85
3859,63.05
3862,63
3865,62.2
3868,63.1
3871,63.1
3874,63.15
3877,62.35
3880,61.45
3883,61.35
3886,62.05
3889,63.05
3892,62.3
3895,61.2
3898,59.85
3901,59.05
3904,58.9
3907,59.7
3910,60.5
3913,61.6
3916,62.5
3919,62.5
3922,62.6
3925,62.6
3928,60.95
3931,61
3934,60.95
3937,61.7
3940,61.75
3943,61
3946,61.15
3949,61.25
3952,61.2
3955,62.25
3958,63.65
3961,64.4
3964,63.7
3967,63.7
3970,63.75
3973,63.75
3976,63.7
3979,63.75
3982,63.7
3985,64.55
3988,64.25
3991,63.1
3994,63
3997,62.5
4000,63.2
4003,63.95
4006,63.7
4009,62.8
4012,63.65
4015,63.65
4018,63.65
4021,62.65
4024,62.65
4027,62.6
4030,62.55
4033,62.55
4036,61.2
4039,60.35
4042,60.3
4045,60.2
4048,60.5
4051,60.55
4054,59.85
4057,60.35
4060,60.5
4063,60.55
4066,60.75
4069,60.85
4072,60.8
4075,60.85
4078,60.8
4081,61.1
4084,60.85
4087,60.9
4090,60.85
4093,60.8
4096,61.35
4099,61.15
4102,60.4
4105,60.5
4108,61.25
4111,62.35
4114,63.2
4117,63.2
4120,63.25
4123,63.3
4126,63.3
4129,64.1
4132,64.2
4135,63.4
4138,62.65
4141,62.65
4144,63.75
4147,63.7
4150,63.8
4153,63.9
4156,64.7
4159,65.75
4162,66.6
4165,65.8
4168,65.85
4171,65.75
4174,65.75
4177,65
4180,63.6
4183,62.5
4186,62.55
4189,62.6
4192,62.55
4195,63.4
4198,64.25
4201,65.1
4204,65.15
4207,65.3
4210,65.3
4213,65.3
4216,65.35
4219,65.4
4222,65.5
4225,66.35
4228,66.35
4231,66.45
4234,66.5
4237,67.2
4240,68.55
4243,69.65
4246,68.9
4249,68.9
4252,68.95
4255,68.15
4258,67.3
4261,67.3
4264,67.25
4267,67.25
4270,67.25
4273,67.3
4276,67.25
4279,67.25
4282,67.25
4285,67.25
4288,67.3
4291,67.35
4294,67.35
4297,67.45
4300,67.5
4303,67.5
4306,68.3
4309,68.35
4312,68.3
4315,69.05
4318,69.9
4321,69.85
4324,69.9
4327,69.9
4330,70
4333,69.9
4336,69.9
4339,69.9
4342,69.8
4345,69.75
4348,69.7
4351,69.7
4354,69.7
4357,69.7
4360,69.7
4363,69.7
4366,69.7
4369,69.6
4372,69.65
4375,69.75
4378,69.7
4381,69.75
4384,69.65
4387,69.55
4390,69.45
4393,69.45
4396,69.05
4399,68.9
4402,68.95
4405,68.95
4408,69
4411,68.9
4414,68.75
4417,68.75
4420,68.6
4423,68.55
4426,68.55
4429,68.55
4432,68.6
4435,68.6
4438,68.6
4441,68.55
4444,68.7
4447,68.7
4450,68.75
4453,68.75
4456,69.15
4459,69.3
4462,69.1
4465,69.2
4468,69.15
4471,69.2
4474,69.3
4477,68.85
4480,69
4483,69
4486,68.95
4489,68.85
4492,68.8
4495,68.7
4498,68.75
4501,68.4
4504,67.9
4507,68
4510,67.95
4513,68.05
4516,68
4519,67.9
4522,68.1
4525,68.05
4528,68.05
4531,68.05
4534,68.05
4537,68.55
4540,68.45
4543,68.4
4546,68.4
4549,68.5
4552,68.55
4555,68.5
4558,68.35
4561,68.75
4564,69.25
4567,69.2
4570,69.2
4573,69.05
4576,69.15
4579,69.2
4582,69.25
4585,68.05
4588,66.95
4591,67.05
4594,67.15
4597,67.2
4600,67.35
4603,67.5
4606,67.6
4609,67.65
4612,67.65
4615,67.75
4618,67.9
4621,67.9
4624,67.85
4627,67.85
4630,67.95
4633,68.05
4636,68.05
4639,68.15
4642,68.15
4645,69.4
4648,70.6
4651,70.5
4654,70.45
4657,70.45
4660,70.45
4663,69.6
4666,68
4669,68
4672,67.85
4675,67.85
4678,67.85
4681,67.75
4684,67.8
4687,67.8
4690,67.75
4693,66.85
4696,66.8
4699,66.8
4702,66.8
4705,66.75
4708,66.7
4711,66.75
4714,66.75
4717,66.75
4720,66.7
4723,67.5
4726,69
4729,69.05
4732,69.1
4735,69.05
4738,69.05
4741,69.2
4744,69.2
4747,69.2
4750,69.2
4753,69.4
4756,69.5
4759,69.4
4762,69.3
4765,69.3
4768,69.3
4771,69.3
4774,69.3
4777,69.25
4780,69.25
4783,69.25
4786,69.25
4789,68.35
4792,68.4
4795,68.5
4798,68.5
4801,68.45
4804,68.4
4807,68.4
4810,68.45
4813,69.2
4816,69.2
4819,69.3
4822,69.4
4825,69.45
4828,69.5
4831,69.55
4834,69.6
4837,69.65
4840,69.7
4843,69.75
4846,69.85
4849,70.75
4852,70.8
4855,70.75
4858,70.75
4861,70.8
4864,70.85
4867,70.85
4870,70.85
4873,70.85
4876,70.85
4879,70.8
4882,69.95
4885,69.95
4888,69.95
4891,69.95
4894,69.85
4897,69.8
4900,69.8
4903,69.8
4906,69.8
4909,69.75
4912,69.75
4915,69.8
4918,69.8
4921,69.75
4924,69.75
4927,69.75
4930,69.7
4933,69.65
4936,69.6
4939,69.6
4942,70.45
4945,70.45
4948,70.4
4951,70.4
4954,68.85
4957,66.9
4960,66.8
4963,66.6
4966,66.5
4969,66.45
4972,66.3
4975,66.2
4978,66.2
4981,66.15
4984,66.05
4987,66.05
4990,66.05
4993,66.05
4996,66.05
4999,66.1
5002,66.05
5005,66
5008,66.05
5011,66.05
5014,67.7
5017,69.7
5020,69.8
5023,70
5026,70.1
5029,70.2
5032,70.35
5035,70.35
5038,70.3
5041,70.4
5044,70.4
5047,70.4
5050,70.4
5053,70.4
5056,70.45
5059,70.45
5062,70.45
5065,70.5
5068,70.45
5071,70.35
5074,70.35
5077,70.35
5080,70.25
5083,70.2
5086,70.15
5089,70.05
5092,69.95
5095,70
5098,70.1
5101,70.1
5104,70.2
5107,70.25
5110,70.3
5113,70.35
5116,70.35
5119,70.3
5122,70.3
5125,70.25
5128,70.3
5131,70.35
5134,70.35
5137,70.35
5140,70.4
5143,70.4
5146,69.95
5149,70
5152,70.05
5155,70.1
5158,70.1
5161,70.1
5164,70.1
5167,70.1
5170,70.05
5173,70
5176,70
5179,70.05
5182,70.05
5185,70.05
5188,70.05
5191,70.1
5194,70.1
5197,70.05
5200,70
5203,70.05
5206,70.55
5209,70.6
5212,70.6
5215,70.55
5218,70.55
5221,70.45
5224,70.45
5227,70.45
5230,70.5
5233,70.55
5236,70.55
5239,70.55
5242,70.5
5245,70.55
5248,70.5
5251,70.5
5254,70.45
5257,70.4
5260,70.5
5263,70.4
5266,70.4
5269,70.35
5272,70.4
5275,70.45
5278,70.45
5281,70.45
5284,70.4
5287,70.4
5290,70.4
5293,70.4
5296,70.4
5299,70.4
5302,70.5
5305,70.5
5308,70.55
5311,70.55
5314,70.6
5317,70.7
5320,70.7
5323,70.75
5326,70.6
5329,70.6
5332,70.6
5335,70.6
5338,70.6
5341,70.65
5344,70.65
5347,70.55
5350,70.55
5353,70.05
5356,68.85
5359,68.75
5362,68.75
5365,68.75
5368,68.75
5371,68.7
5374,68.65
5377,68.65
5380,68.65
5383,68.6
5386,68.7
5389,68.75
5392,68.75
5395,68.75
5398,68.7
5401,68.7
5404,68.75
5407,68.85
5410,68.85
5413,69.35
5416,70.5
5419,70.6
5422,70.6
5425,70.6
5428,70.6
5431,70.65
5434,70.7
5437,70.65
5440,70.65
5443,70.75
5446,70.8
5449,70.8
5452,70.8
5455,70.8
5458,70.85
5461,70.85
5464,70.85
5467,70.85
5470,70.85
5473,70.85
5476,70.8
5479,70.8
5482,70.8
5485,70.8
5488,70.8
5491,70.8
5494,70.8
5497,70.75
5500,70.65
5503,70.65
5506,70.6
5509,70.6
5512,70.6
5515,70.6
5518,70.6
5521,70.65
5524,70.65
5527,70.65
5530,70.65
5533,70.65
5536,70.75
5539,70.75
5542,70.75
5545,70.75
5548,70.75
5551,70.75
5554,70.7
5557,70.8
5560,70.9
5563,70.9
5566,70.9
5569,70.85
5572,70.85
5575,70.85
5578,70.85
5581,70.85
5584,70.85
5587,70.85
5590,70.8
5593,70.8
5596,70.8
5599,70.8
5602,70.8
5605,70.8
5608,70.8
5611,70.8
5614,70.85
5617,70.85
5620,70.85
5623,70.85
5626,70.9
5629,70.95
5632,70.95
5635,70.95
5638,70.95
5641,70.95
5644,70.95
5647,70.95
5650,71
5653,71
5656,71
5659,71
5662,71
5665,71
5668,71
5671,70.95
5674,70.95
5677,70.95
5680,70.95
5683,70.95
5686,70.95
5689,70.95
5692,70.95
5695,70.95
5698,70.95
5701,70.95
5704,70.95
5707,70.95
5710,70.95
5713,70.95
5716,70.95
5719,70.95
5722,70.95
5725,70.95
5728,70.9
5731,70.95
5734,70.95
5737,70.95
5740,70.95
5743,70.95
5746,70.95
5749,70.95
5752,70.95
5755,70.9
5758,70.9
5761,70.9
5764,70.9
5767,70.85
5770,70.75
5773,70.7
5776,70.65
5779,70.65
5782,70.65
5785,70.65
5788,70.7
5791,70.7
5794,70.7
5797,70.65
5800,70.65
5803,70.65
5806,70.65
5809,70.2
5812,69.75
5815,69.8
5818,69.8
5821,69.8
5824,69.75
5827,69.75
5830,69.85
5833,69.9
5836,69.95
5839,69.95
5842,69.95
5845,69.95
5848,69.95
5851,69.95
5854,69.9
5857,69.95
5860,69.95
5863,69.95
5866,69.9
5869,70.3
5872,70.75
5875,70.75
5878,70.75
5881,70.75
5884,70.8
5887,70.85
5890,70.85
5893,70.85
5896,70.85
5899,70.85
5902,70.85
5905,70.85
5908,70.85
5911,70.85
5914,70.9
5917,70.9
5920,70.9
5923,70.9
5926,70.95
5929,71
5932,71
5935,71
5938,71
5941,71
5944,71
5947,71
5950,71
5953,70.95
5956,70.95
5959,70.95
5962,70.95
5965,70.95
5968,70.95
5971,70.95
5974,70.95
5977,70.95
5980,70.95
5983,70.9
5986,70.9
5989,70.9
5992,70.9
5995,70.9
5998,70.9


==> rewards_original.csv <==
1,-1.735
4,-1.27
7,-1.619
10,-2.1453
13,-2.637
16,-4.9387
19,-7.717
22,-10.507
25,-14.066
28,-15.957
31,-18.97
34,-20.593
37,-23.302
40,-24.589
43,-26.201
46,-27.414
49,-28.726
52,-29.993
55,-31.35
58,-32.847
61,-33.942
64,-35.253
67,-36.59
70,-37.846
73,-39.046
76,-40.254
79,-41.684
82,-43.285
85,-44.976
88,-47.251
91,-48.875
94,-50.55
97,-51.675
100,-53.237
103,-54.914
106,-56.968
109,-58.365
112,-60.2
115,-60.987
118,-61.951
121,-62.521
124,-63.589
127,-63.753
130,-64.231
133,-66.326
136,-67.117
139,-68.462
142,-68.562
145,-69.407
148,-69.36
151,-70.247
154,-70.367
157,-71.522
160,-72.339
163,-73.622
166,-73.687
169,-75.502
172,-75.549
175,-77.741
178,-79.039
181,-80.821
184,-80.985
187,-81.379
190,-82.1
193,-83.146
196,-83.641
199,-83.696
202,-82.657
205,-83.486
208,-84.051
211,-83.556
214,-83.121
217,-82.687
220,-79.187
223,-76.617
226,-74.377
229,-71.429
232,-70.046
235,-68.081
238,-67.599
241,-66.042
244,-64.814
247,-64.622
250,-63.458
253,-62.89
256,-63.001
259,-62.077
262,-62.244
265,-60.703
268,-59.083
271,-57.981
274,-57.387
277,-55.851
280,-53.915
283,-52.337
286,-49.966
289,-47.773
292,-45.256
295,-45.413
298,-43.3
301,-41.281
304,-38.651
307,-36.823
310,-34.479
313,-32.424
316,-30.453
319,-30.419
322,-28.666
325,-27.586
328,-26.83
331,-24.347
334,-22.823
337,-21.559
340,-20.437
343,-19.263
346,-17.655
349,-15.979
352,-15.045
355,-12.951
358,-12.456
361,-10.053
364,-9.5373
367,-7.7587
370,-5.9553
373,-4.832
376,-3.4507
379,-0.596
382,0.698
385,2.602
388,3.33
391,5.9047
394,6.556
397,7.856
400,8.5087
403,10.963
406,11.801
409,12.969
412,14.385
415,17.153
418,18.022
421,19.051
424,20.641
427,22.196
430,22.494
433,24.145
436,26.09
439,28.188
442,29.659
445,31.889
448,32.846
451,34.759
454,37.562
457,39.267
460,40.422
463,42.875
466,44.124
469,44.097
472,45.447
475,46.885
478,48.032
481,49.109
484,49.648
487,50.307
490,50.793
493,52.86
496,54.156
499,54.807
502,55.163
505,56.562
508,56.699
511,57.172
514,57.284
517,58.394
520,59.498
523,60.191
526,60.175
529,60.631
532,61.024
535,61.982
538,61.703
541,61.608
544,61.737
547,61.417
550,61.414
553,60.838
556,60.933
559,61.557
562,62.627
565,62.857
568,63.055
571,62.934
574,64.899
577,64.453
580,64.936
583,64.851
586,64.782
589,65.194
592,65.114
595,65.934
598,65.771
601,65.833
604,66.087
607,65.868
610,65.284
613,64.785
616,64.551
619,65.235
622,64.591
625,64.235
628,64.164
631,64.341
634,63.647
637,63.225
640,62.624
643,62.389
646,62.358
649,62.189
652,61.135
655,60.333
658,60.109
661,59.569
664,59.127
667,58.597
670,58.173
673,57.833
676,57.691
679,56.997
682,57.029
685,56.513
688,56.425
691,55.937
694,55.909
697,55.211
700,54.837
703,54.915
706,54.64
709,53.948
712,53.645
715,53.176
718,52.387
721,51.789
724,51.451
727,50.399
730,50.162
733,50.338
736,49.926
739,49.237
742,49.137
745,48.622
748,48.524
751,48.463
754,48.222
757,48.393
760,47.921
763,47.039
766,46.318
769,45.77
772,45.008
775,44.73
778,44.276
781,43.658
784,43.264
787,42.246
790,41.941
793,41.045
796,40.391
799,40.096
802,39.799
805,39.872
808,39.613
811,39.553
814,38.748
817,38.353
820,38.309
823,37.841
826,37.685
829,36.969
832,36.569
835,36.166
838,35.527
841,34.573
844,34.571
847,34.12
850,34.036
853,33.929
856,33.765
859,33.303
862,32.936
865,32.384
868,31.909
871,31.93
874,31.199
877,30.973
880,30.003
883,29.956
886,30.1
889,29.806
892,29.225
895,28.514
898,28.953
901,28.435
904,28.115
907,27.915
910,27.609
913,27.373
916,27.647
919,27.695
922,26.944
925,27.167
928,26.63
931,26.156
934,26.136
937,26.36
940,26.703
943,26.94
946,26.965
949,26.826
952,26.227
955,25.389
958,25.223
961,24.676
964,24.96
967,24.928
970,25.316
973,25.313
976,24.981
979,24.977
982,25.011
985,25.089
988,25.336
991,25.659
994,26.087
997,25.993
1000,25.917
1003,25.133
1006,24.866
1009,25.104
1012,24.947
1015,24.605
1018,24.446
1021,24.7
1024,24.973
1027,25.464
1030,24.845
1033,25.153
1036,25.14
1039,26.239
1042,26.323
1045,25.807
1048,25.821
1051,25.754
1054,25.959
1057,26.025
1060,26.153
1063,26.343
1066,26.437
1069,26.979
1072,27.061
1075,27.035
1078,27.268
1081,27.438
1084,27.171
1087,26.814
1090,27.081
1093,27.163
1096,27.089
1099,27.291
1102,27.359
1105,27.44
1108,27.507
1111,27.356
1114,27.328
1117,27.122
1120,27
1123,27.555
1126,27.494
1129,27.891
1132,27.759
1135,27.698
1138,28.117
1141,27.928
1144,27.929
1147,27.595
1150,27.951
1153,28.445
1156,28.917
1159,29.563
1162,29.702
1165,29.551
1168,30.287
1171,30.617
1174,30.546
1177,30.691
1180,31.114
1183,32.044
1186,31.905
1189,31.935
1192,31.58
1195,31.831
1198,31.945
1201,32.079
1204,32.373
1207,32.669
1210,32.557
1213,32.924
1216,33.017
1219,33.581
1222,33.871
1225,33.725
1228,33.935
1231,33.963
1234,34.107
1237,34.072
1240,34.171
1243,34.594
1246,34.785
1249,34.803
1252,34.859
1255,34.868
1258,35.039
1261,35.123
1264,35.731
1267,35.598
1270,35.684
1273,35.672
1276,36.069
1279,36.257
1282,36.428
1285,36.738
1288,37.279
1291,37.476
1294,37.464
1297,37.521
1300,37.917
1303,37.889
1306,37.911
1309,38.231
1312,38.148
1315,38.33
1318,38.141
1321,37.931
1324,37.803
1327,37.856
1330,37.972
1333,37.645
1336,37.493
1339,37.759
1342,37.664
1345,37.801
1348,37.857
1351,37.439
1354,37.509
1357,37.793
1360,37.885
1363,38.049
1366,38.219
1369,38.136
1372,38.542
1375,38.335
1378,38.083
1381,37.618
1384,37.164
1387,37.131
1390,36.842
1393,36.693
1396,36.461
1399,36.425
1402,36.137
1405,35.481
1408,35.041
1411,34.671
1414,34.2
1417,33.781
1420,33.63
1423,33.226
1426,32.872
1429,32.537
1432,32.42
1435,32.067
1438,31.791
1441,31.271
1444,31.043
1447,30.953
1450,30.813
1453,30.671
1456,30.607
1459,30.228
1462,29.65
1465,28.846
1468,28.444
1471,28.315
1474,28.011
1477,27.667
1480,27.264
1483,27.096
1486,26.542
1489,26.237
1492,26.073
1495,25.695
1498,25.388
1501,24.701
1504,24.268
1507,24.195
1510,24.204
1513,24.147
1516,23.913
1519,23.917
1522,24.029
1525,23.731
1528,23.737
1531,23.83
1534,23.5
1537,23.349
1540,23.249
1543,23.049
1546,22.525
1549,22.693
1552,22.232
1555,21.5
1558,20.954
1561,20.773
1564,20.241
1567,19.704
1570,19.342
1573,19.079
1576,18.907
1579,18.578
1582,18.058
1585,17.781
1588,17.657
1591,17.317
1594,16.86
1597,16.736
1600,16.533
1603,16.356
1606,15.989
1609,16.363
1612,15.461
1615,15.203
1618,15.352
1621,14.959
1624,14.647
1627,14.277
1630,14.419
1633,14.236
1636,14.169
1639,13.583
1642,13.37
1645,13.274
1648,12.921
1651,12.425
1654,12.309
1657,12.314
1660,12.691
1663,12.66
1666,12.995
1669,12.595
1672,12.477
1675,11.795
1678,11.767
1681,11.625
1684,11.618
1687,11.341
1690,10.692
1693,10.585
1696,10.814
1699,11.041
1702,10.974
1705,10.789
1708,10.67
1711,10.515
1714,9.9987
1717,9.952
1720,9.7767
1723,9.0987
1726,8.936
1729,8.56
1732,7.7713
1735,8.076
1738,8.062
1741,7.7
1744,7.3513
1747,7.4107
1750,7.5273
1753,7.594
1756,6.6873
1759,6.4013
1762,5.9687
1765,6.0873
1768,5.6313
1771,4.9633
1774,4.888
1777,4.8293
1780,4.5567
1783,4.7413
1786,4.2053
1789,4.508
1792,4.1067
1795,3.8353
1798,3.7527
1801,3.4693
1804,3.576
1807,3.9447
1810,3.7587
1813,3.7407
1816,3.4713
1819,3.15
1822,3.396
1825,3.118
1828,3.1253
1831,2.9647
1834,2.9733
1837,2.2507
1840,2.7167
1843,2.862
1846,2.1647
1849,2.2547
1852,2.4973
1855,2.3653
1858,1.8993
1861,1.3213
1864,0.812
1867,0.94133
1870,0.97333
1873,0.72333
1876,0.26933
1879,0.72333
1882,0.28667
1885,0.31333
1888,0.068
1891,-0.528
1894,-0.85667
1897,-0.43667
1900,-1.596
1903,-2.2073
1906,-2.062
1909,-2.3353
1912,-2.9387
1915,-3.466
1918,-3.144
1921,-2.7327
1924,-3.5173
1927,-3.0767
1930,-3.2693
1933,-3.346
1936,-3.5767
1939,-4.0333
1942,-4.3693
1945,-4.1353
1948,-4.2733
1951,-5.2913
1954,-4.966
1957,-4.856
1960,-4.9473
1963,-5.302
1966,-5.704
1969,-4.822
1972,-4.702
1975,-5.0533
1978,-5.3927
1981,-4.99
1984,-5.612
1987,-5.1847
1990,-5.996
1993,-6.6153
1996,-6.1707
1999,-7.0787
2002,-6.3873
2005,-5.7773
2008,-5.2007
2011,-4.0487
2014,-2.9367
2017,-2.4047
2020,-1.9093
2023,-0.40867
2026,0.388
2029,0.79333
2032,1.7527
2035,2.4047
2038,2.876
2041,3.528
2044,3.5753
2047,4.0687
2050,4.17
2053,4.67
2056,5.2253
2059,5.9847
2062,6.4193
2065,6.6653
2068,7.4853
2071,7.6387
2074,8.7413
2077,9.4173
2080,9.48
2083,10.921
2086,10.949
2089,11.647
2092,12.507
2095,13.559
2098,13.34
2101,14.658
2104,15.293
2107,15.466
2110,16.377
2113,17.063
2116,18.148
2119,18.513
2122,18.904
2125,19.927
2128,19.76
2131,20.255
2134,21.335
2137,21.607
2140,22.459
2143,23.004
2146,23.316
2149,23.912
2152,24.859
2155,25.318
2158,25.613
2161,26.904
2164,26.814
2167,27.46
2170,27.505
2173,28.312
2176,28.917
2179,29.554
2182,30.291
2185,30.797
2188,32.041
2191,33.127
2194,33.922
2197,34.7
2200,35.681
2203,35.839
2206,35.563
2209,35.706
2212,35.055
2215,35.308
2218,35.406
2221,35.27
2224,34.716
2227,35.021
2230,34.733
2233,35.099
2236,34.726
2239,35.133
2242,35.531
2245,35.461
2248,35.918
2251,36.235
2254,36.172
2257,36.328
2260,36.079
2263,36.826
2266,36.382
2269,36.8
2272,36.911
2275,36.993
2278,36.962
2281,37.36
2284,36.9
2287,36.683
2290,36.976
2293,36.941
2296,36.377
2299,37.095
2302,36.641
2305,36.695
2308,36.703
2311,36.13
2314,36.482
2317,36.139
2320,35.569
2323,35.666
2326,35.703
2329,35.942
2332,35.988
2335,35.248
2338,35.358
2341,35.569
2344,35.183
2347,35.295
2350,34.835
2353,35.321
2356,34.673
2359,35.261
2362,35.189
2365,35.649
2368,35.636
2371,35.052
2374,34.701
2377,35.035
2380,34.817
2383,34.705
2386,34.597
2389,34.597
2392,34.424
2395,34.52
2398,34.449
2401,34.388
2404,34.249
2407,34.261
2410,34.139
2413,34.576
2416,34.039
2419,34.059
2422,33.833
2425,34.273
2428,34.225
2431,33.789
2434,33.941
2437,32.984
2440,32.149
2443,31.988
2446,31.179
2449,31.308
2452,31.545
2455,30.819
2458,31.113
2461,30.471
2464,29.945
2467,30.366
2470,29.906
2473,30.046
2476,29.37
2479,28.85
2482,28.146
2485,28.385
2488,28.366
2491,27.342
2494,27.281
2497,26.584
2500,26.376
2503,26.496
2506,26.397
2509,26.181
2512,25.944
2515,25.563
2518,25.65
2521,25.942
2524,25.517
2527,25.959
2530,25.375
2533,25.598
2536,25.961
2539,25.577
2542,25.553
2545,25.448
2548,25.58
2551,25.355
2554,25.101
2557,25.653
2560,24.877
2563,24.783
2566,24.383
2569,24.547
2572,25.274
2575,25.069
2578,25.46
2581,24.951
2584,24.265
2587,23.967
2590,24.027
2593,23.663
2596,23.629
2599,23.604
2602,23.836
2605,23.186
2608,22.495
2611,22.498
2614,21.913
2617,21.181
2620,21.093
2623,20.267
2626,19.831
2629,19.595
2632,18.743
2635,18.641
2638,19.373
2641,19.06
2644,19.139
2647,19.764
2650,18.9
2653,18.73
2656,19.45
2659,18.579
2662,19.301
2665,18.943
2668,19.057
2671,18.135
2674,18.218
2677,18.355
2680,18.082
2683,17.721
2686,16.905
2689,17.452
2692,16.779
2695,16.535
2698,17.018
2701,16.112
2704,16.005
2707,16.14
2710,15.659
2713,15.581
2716,16.442
2719,15.241
2722,14.96
2725,14.184
2728,13.853
2731,13.977
2734,13.05
2737,12.47
2740,12.741
2743,13.017
2746,12.808
2749,12.595
2752,11.782
2755,11.847
2758,11.793
2761,12.598
2764,12.567
2767,11.807
2770,11.614
2773,11.363
2776,11.745
2779,11.457
2782,11.261
2785,11.653
2788,11.367
2791,11.367
2794,12.131
2797,11.472
2800,10.583
2803,10.564
2806,11.144
2809,11.633
2812,11.859
2815,11.66
2818,11.551
2821,11.929
2824,12.305
2827,11.853
2830,11.405
2833,12.123
2836,12.281
2839,13.041
2842,13.457
2845,13.181
2848,13.111
2851,12.989
2854,12.954
2857,12.749
2860,12.949
2863,13.077
2866,13.46
2869,13.353
2872,14.16
2875,13.825
2878,14.135
2881,14.811
2884,15.413
2887,14.912
2890,14.76
2893,15.94
2896,15.863
2899,16.288
2902,16.393
2905,16.032
2908,17.073
2911,17.507
2914,17.747
2917,17.135
2920,17.889
2923,17.827
2926,18.134
2929,18.163
2932,18.281
2935,19.137
2938,19.121
2941,19.033
2944,18.626
2947,18.389
2950,18.757
2953,19.363
2956,19.094
2959,18.626
2962,17.952
2965,18.189
2968,18.921
2971,18.791
2974,18.777
2977,18.407
2980,18.34
2983,18.639
2986,18.197
2989,18.284
2992,18.332
2995,18.047
2998,18.197
3001,18.387
3004,17.905
3007,17.998
3010,17.109
3013,17.065
3016,18.424
3019,18.31
3022,18.547
3025,18.19
3028,18.223
3031,19.381
3034,18.225
3037,16.631
3040,16.058
3043,15.707
3046,15.085
3049,14.82
3052,14.652
3055,13.749
3058,13.138
3061,12.526
3064,12.111
3067,12.273
3070,11.446
3073,10.935
3076,10.195
3079,8.8567
3082,7.8053
3085,7.154
3088,6.924
3091,5.748
3094,4.32
3097,5.2293
3100,5.0987
3103,5.4327
3106,4.234
3109,3.3073
3112,2.4667
3115,1.9607
3118,1.652
3121,1.2273
3124,0.43
3127,-0.35333
3130,-0.12
3133,-0.80333
3136,-0.71
3139,-1.9093
3142,-1.704
3145,-1.7687
3148,-2.6073
3151,-2.7927
3154,-2.9507
3157,-2.824
3160,-3.1433
3163,-4.0287
3166,-5.366
3169,-6.5433
3172,-7.4093
3175,-8.246
3178,-9.024
3181,-8.6813
3184,-8.332
3187,-8.2853
3190,-9.6353
3193,-10.632
3196,-11.037
3199,-11.479
3202,-11.883
3205,-12.391
3208,-13.129
3211,-12.499
3214,-13.067
3217,-14.037
3220,-14.665
3223,-14.723
3226,-14.541
3229,-14.582
3232,-14.592
3235,-13.603
3238,-13.313
3241,-13.404
3244,-13.211
3247,-12.505
3250,-12.4
3253,-11.765
3256,-11.01
3259,-10.797
3262,-11.103
3265,-11.067
3268,-11.263
3271,-11.77
3274,-11.749
3277,-10.303
3280,-9.7713
3283,-8.996
3286,-8.71
3289,-8.6553
3292,-7.9347
3295,-8.3267
3298,-8.428
3301,-9.0467
3304,-9.1073
3307,-9.094
3310,-8.92
3313,-8.4733
3316,-9.1827
3319,-7.9313
3322,-6.9933
3325,-5.8693
3328,-4.9827
3331,-5.4547
3334,-5.1593
3337,-4.7967
3340,-4.5427
3343,-5.304
3346,-5.3153
3349,-5.0793
3352,-4.5053
3355,-5.0433
3358,-5.36
3361,-4.7787
3364,-3.9853
3367,-3.1793
3370,-2.3047
3373,-2.378
3376,-1.3313
3379,-0.682
3382,-1.3613
3385,-1.764
3388,-0.89533
3391,-0.36067
3394,0.68867
3397,1.642
3400,2.2933
3403,3.198
3406,4.2107
3409,4.4253
3412,4.3293
3415,5.3853
3418,5.9407
3421,6.5393
3424,6.7887
3427,7.348
3430,8.2307
3433,8.4687
3436,8.6233
3439,9.424
3442,9.4847
3445,9.8107
3448,10.388
3451,10.269
3454,10.199
3457,10.543
3460,11.279
3463,11.873
3466,12.247
3469,13.276
3472,14.643
3475,15.069
3478,15.005
3481,15.935
3484,16.147
3487,16.881
3490,17.87
3493,18.728
3496,19.539
3499,19.976
3502,20.996
3505,21.537
3508,22.31
3511,22.395
3514,22.303
3517,23.068
3520,22.315
3523,22.201
3526,22.287
3529,21.397
3532,22.151
3535,22.141
3538,22.145
3541,22.727
3544,22.458
3547,22.39
3550,21.865
3553,21.677
3556,21.414
3559,21.237
3562,21.15
3565,20.939
3568,21.056
3571,21.951
3574,22.432
3577,21.459
3580,21.917
3583,22.589
3586,22.277
3589,22.465
3592,22.047
3595,21.436
3598,21.743
3601,21.493
3604,21.245
3607,20.761
3610,20.692
3613,20.849
3616,20.305
3619,19.769
3622,19.651
3625,18.995
3628,18.583
3631,18.671
3634,18.273
3637,17.458
3640,16.631
3643,16.239
3646,15.998
3649,15.825
3652,15.81
3655,15.965
3658,15.679
3661,15.094
3664,15.001
3667,14.78
3670,14.255
3673,13.183
3676,12.105
3679,11.363
3682,10.631
3685,9.5773
3688,8.782
3691,8.0667
3694,7.134
3697,6.7127
3700,5.592
3703,4.9147
3706,3.6613
3709,2.7707
3712,2.7967
3715,2.5967
3718,2.2173
3721,2.6713
3724,1.8687
3727,1.9767
3730,2.3633
3733,1.5473
3736,1.766
3739,1.2613
3742,0.82733
3745,0.85533
3748,1.698
3751,2.1787
3754,2.5547
3757,3.564
3760,4.058
3763,4.1227
3766,4.8347
3769,4.9167
3772,4.75
3775,5.3213
3778,6.072
3781,6.474
3784,6.786
3787,6.9973
3790,7.512
3793,8.7373
3796,9.3607
3799,9.6527
3802,9.97
3805,10.369
3808,11.228
3811,11.377
3814,11.557
3817,12.534
3820,12.782
3823,12.545
3826,13.051
3829,12.615
3832,12.593
3835,12.562
3838,12.469
3841,13.184
3844,13.449
3847,13.103
3850,13.391
3853,13.437
3856,13.635
3859,14.283
3862,15.223
3865,15.313
3868,15.528
3871,16.237
3874,17.079
3877,17.901
3880,19.103
3883,19.885
3886,21.033
3889,21.739
3892,23.29
3895,23.963
3898,24.957
3901,26.011
3904,26.876
3907,28.237
3910,28.294
3913,29.001
3916,29.147
3919,29.021
3922,28.853
3925,29.816
3928,29.985
3931,30.135
3934,30.463
3937,30.749
3940,31.907
3943,32.487
3946,33.654
3949,34.023
3952,34.161
3955,34.543
3958,34.861
3961,34.435
3964,34.471
3967,33.959
3970,33.257
3973,32.293
3976,31.883
3979,31.578
3982,30.872
3985,29.659
3988,28.943
3991,28.537
3994,28.279
3997,27.887
4000,27.52
4003,27.418
4006,27.231
4009,26.459
4012,26.427
4015,26.307
4018,25.682
4021,25.519
4024,25.795
4027,25.799
4030,25.558
4033,25.785
4036,26.193
4039,26.407
4042,26.167
4045,26.171
4048,26.725
4051,26.349
4054,26.117
4057,26.505
4060,26.457
4063,25.72
4066,25.713
4069,25.839
4072,25.555
4075,24.702
4078,24.364
4081,24.07
4084,23.909
4087,23.653
4090,22.859
4093,22.638
4096,21.871
4099,21.253
4102,21.09
4105,20.971
4108,21.166
4111,21.366
4114,20.733
4117,21.16
4120,21.63
4123,21.246
4126,21.417
4129,21.675
4132,21.587
4135,22.029
4138,22.033
4141,21.868
4144,21.69
4147,21.378
4150,20.888
4153,21.085
4156,20.844
4159,21.285
4162,21.784
4165,22.066
4168,23.107
4171,24.243
4174,24.823
4177,25.167
4180,24.994
4183,25.631
4186,26.509
4189,27.178
4192,27.431
4195,27.565
4198,27.593
4201,27.619
4204,27.5
4207,27.711
4210,28.175
4213,28.028
4216,28.099
4219,28.166
4222,28.476
4225,28.919
4228,29.315
4231,29.477
4234,29.752
4237,30.197
4240,30.149
4243,30.671
4246,31.042
4249,31.008
4252,31.421
4255,31.658
4258,31.915
4261,32.038
4264,31.989
4267,31.521
4270,31.311
4273,32.085
4276,32.391
4279,32.482
4282,32.782
4285,32.563
4288,32.569
4291,32.825
4294,32.664
4297,33.208
4300,33.368
4303,32.495
4306,32.573
4309,32.009
4312,32.813
4315,33.039
4318,32.623
4321,33.238
4324,32.831
4327,32.699
4330,32.783
4333,32.839
4336,32.46
4339,31.925
4342,31.565
4345,31.45
4348,31.225
4351,31.175
4354,31.041
4357,30.591
4360,30.095
4363,29.655
4366,29.027
4369,28.261
4372,28.194
4375,28.652
4378,27.907
4381,28.025
4384,27.139
4387,26.969
4390,27.045
4393,26.279
4396,25.578
4399,25.907
4402,25.115
4405,24.44
4408,24.179
4411,23.589
4414,23.517
4417,23.041
4420,22.229
4423,21.598
4426,21.017
4429,20.098
4432,19.903
4435,19.555
4438,18.619
4441,18.603
4444,18.08
4447,17.421
4450,17.167
4453,16.862
4456,16.202
4459,15.449
4462,15.195
4465,14.979
4468,14.625
4471,13.961
4474,13.619
4477,12.923
4480,11.962
4483,11.775
4486,11.561
4489,11.425
4492,11.029
4495,10.197
4498,10.001
4501,9.4127
4504,9.8807
4507,8.9773
4510,8.566
4513,8.0973
4516,8.146
4519,7.9087
4522,6.9993
4525,6.636
4528,6.23
4531,5.9953
4534,5.3073
4537,4.6267
4540,5.1947
4543,5.0367
4546,4.052
4549,3.9447
4552,3.9387
4555,3.0633
4558,3.1607
4561,3.0027
4564,2.5153
4567,2.8373
4570,2.9493
4573,2.8833
4576,2.8793
4579,3.0867
4582,2.2673
4585,2.9127
4588,3.272
4591,3.1273
4594,3.582
4597,3.6993
4600,4.0467
4603,4.598
4606,5.194
4609,5.098
4612,5.3387
4615,5.6547
4618,5.7287
4621,6.6193
4624,7.33
4627,7.534
4630,7.58
4633,7.0473
4636,6.5167
4639,6.38
4642,5.4413
4645,5.5853
4648,5.3693
4651,4.766
4654,4.9253
4657,4.762
4660,5.184
4663,5.7507
4666,5.494
4669,5.8053
4672,5.484
4675,5.59
4678,6.112
4681,6.706
4684,7.2773
4687,7.618
4690,7.6247
4693,8.08
4696,8.6447
4699,8.9213
4702,9.256
4705,9.3593
4708,9.9693
4711,10.651
4714,11.378
4717,11.893
4720,12.289
4723,13.107
4726,13.409
4729,13.14
4732,13.644
4735,13.541
4738,13.529
4741,13.241
4744,13.151
4747,13.273
4750,13.363
4753,13.377
4756,13.164
4759,13.373
4762,13.173
4765,12.617
4768,12.411
4771,11.191
4774,10.187
4777,9.666
4780,9.4307
4783,9.2967
4786,8.7413
4789,8.3953
4792,7.902
4795,7.8713
4798,7.196
4801,7.0393
4804,7.118
4807,6.2133
4810,6.3667
4813,5.8653
4816,5.158
4819,5.026
4822,4.2707
4825,3.7427
4828,3.96
4831,3.9793
4834,4.756
4837,5.0493
4840,5.4287
4843,5.904
4846,6.414
4849,6.5773
4852,7.358
4855,7.6007
4858,7.5033
4861,7.4233
4864,7.738
4867,8.3187
4870,8.51
4873,9.1287
4876,9.7
4879,9.7507
4882,9.832
4885,9.5973
4888,9.7253
4891,9.9033
4894,9.564
4897,9.4733
4900,9.5573
4903,9.216
4906,9.2707
4909,9.6627
4912,9.2213
4915,8.6593
4918,8.3127
4921,7.868
4924,8.2233
4927,8.7133
4930,8.6987
4933,9.1193
4936,9.7807
4939,9.8487
4942,10.625
4945,10.87
4948,11.185
4951,11.548
4954,11.797
4957,11.628
4960,12.266
4963,13.095
4966,13.595
4969,14.05
4972,15.065
4975,15.959
4978,15.918
4981,16.377
4984,16.899
4987,16.818
4990,17.211
4993,17.779
4996,18.183
4999,18.665
5002,19.161
5005,19.775
5008,20.255
5011,20.764
5014,21.744
5017,22.46
5020,23.096
5023,23.573
5026,23.787
5029,23.958
5032,24.651
5035,25.251
5038,25.694
5041,26.503
5044,26.859
5047,26.863
5050,27.531
5053,27.689
5056,27.857
5059,27.949
5062,28.293
5065,28.209
5068,28.219
5071,28.582
5074,28.715
5077,29.053
5080,28.823
5083,28.961
5086,29.437
5089,29.833
5092,30.382
5095,31.131
5098,31.743
5101,32.321
5104,32.691
5107,32.783
5110,33.28
5113,33.6
5116,34.133
5119,34.709
5122,34.68
5125,34.789
5128,35.299
5131,35.828
5134,35.869
5137,36.402
5140,37.147
5143,36.929
5146,37.294
5149,38.205
5152,38.661
5155,39.137
5158,39.341
5161,39.848
5164,40.088
5167,40.111
5170,39.724
5173,39.055
5176,39.583
5179,40.501
5182,40.113
5185,39.863
5188,40.557
5191,40.959
5194,41.055
5197,41.012
5200,41.141
5203,40.995
5206,40.281
5209,39.886
5212,39.844
5215,39.544
5218,39.425
5221,39.987
5224,39.991
5227,39.887
5230,40.135
5233,40.023
5236,39.587
5239,40.016
5242,39.9
5245,39.569
5248,39.711
5251,39.649
5254,39.687
5257,39.433
5260,39.521
5263,39.247
5266,39.325
5269,38.976
5272,37.961
5275,36.795
5278,36.33
5281,36.924
5284,37.037
5287,36.945
5290,36.657
5293,36.939
5296,36.887
5299,36.121
5302,35.777
5305,36.219
5308,35.548
5311,35.329
5314,35.393
5317,34.699
5320,34.722
5323,34.944
5326,34.413
5329,34.094
5332,34.58
5335,35.019
5338,34.751
5341,34.833
5344,35.373
5347,35.193
5350,34.837
5353,34.829
5356,35.127
5359,35.167
5362,35.015
5365,35.507
5368,36.395
5371,36.857
5374,36.964
5377,36.75
5380,36.842
5383,37.495
5386,38.321
5389,37.825
5392,37.246
5395,37.218
5398,36.975
5401,36.849
5404,37.174
5407,38.016
5410,38.391
5413,38.795
5416,38.838
5419,38.448
5422,38.3
5425,38.961
5428,39.359
5431,39.497
5434,39.885
5437,40.361
5440,40.076
5443,40.245
5446,40.64
5449,41.032
5452,40.209
5455,39.524
5458,39.97
5461,39.355
5464,38.546
5467,38.673
5470,38.981
5473,39.999
5476,40.345
5479,40.537
5482,39.901
5485,39.877
5488,40.037
5491,39.815
5494,39.301
5497,39.413
5500,39.037
5503,38.644
5506,38.132
5509,37.569
5512,36.779
5515,36.195
5518,35.692
5521,35.495
5524,35.163
5527,34.395
5530,33.733
5533,33.157
5536,32.28
5539,31.645
5542,30.581
5545,29.827
5548,29.389
5551,28.611
5554,27.675
5557,27.011
5560,26.089
5563,24.969
5566,24.182
5569,23.925
5572,23.497
5575,23.482
5578,23.498
5581,23.012
5584,22.364
5587,22.012
5590,22.304
5593,21.792
5596,21.789
5599,21.18
5602,20.798
5605,20.606
5608,19.986
5611,19.649
5614,19.071
5617,19.549
5620,19.586
5623,19.201
5626,18.459
5629,18.116
5632,17.876
5635,17.505
5638,17.419
5641,17.4
5644,17.123
5647,16.871
5650,16.938
5653,17.621
5656,17.789
5659,18.096
5662,19.089
5665,19.854
5668,19.663
5671,19.799
5674,20.071
5677,19.924
5680,20.102
5683,20.187
5686,19.866
5689,20.124
5692,20.419
5695,20.073
5698,20.341
5701,21.077
5704,20.563
5707,20.64
5710,21.122
5713,20.895
5716,21.743
5719,21.751
5722,21.833
5725,22.453
5728,23.429
5731,23.267
5734,23.173
5737,23.865
5740,24.356
5743,24.279
5746,23.949
5749,24.515
5752,25.092
5755,25.739
5758,26.187
5761,26.675
5764,27.353
5767,27.579
5770,27.862
5773,28.391
5776,28.287
5779,28.17
5782,28.602
5785,28.011
5788,28.024
5791,27.879
5794,27.727
5797,28.187
5800,28.689
5803,28.003
5806,28.081
5809,27.99
5812,27.293
5815,26.517
5818,25.866
5821,25.183
5824,24.44
5827,24.855
5830,24.2
5833,23.603
5836,23.411
5839,23.029
5842,21.906
5845,21.933
5848,21.285
5851,20.433
5854,19.871
5857,19.36
5860,18.509
5863,18.449
5866,17.847
5869,17.181
5872,17
5875,17.293
5878,16.705
5881,16.254
5884,15.69
5887,15.163
5890,14.908
5893,14.995
5896,14.615
5899,13.957
5902,13.943
5905,14.277
5908,14.147
5911,14.409
5914,15.163
5917,15.104
5920,15.669
5923,15.998
5926,16.158
5929,16.097
5932,16.694
5935,17.119
5938,17.205
5941,18.002
5944,19.079
5947,19.567
5950,19.417
5953,19.679
5956,19.067
5959,19.134
5962,19.507
5965,19.694
5968,19.83
5971,20.115
5974,20.626
5977,20.528
5980,21.101
5983,21.686
5986,22.323
5989,22.025
5992,22.375
5995,23.113
5998,23.509


==> rewards_partial.csv <==
1,0.187
4,0.48267
7,0.55767
10,0.63267
13,0.71433
16,0.82
19,0.93233
22,1.0927
25,1.3797
28,1.6973
31,1.911
34,2.088
37,2.331
40,2.6493
43,2.7097
46,2.7087
49,2.7123
52,2.602
55,2.5923
58,2.5713
61,2.6923
64,2.7533
67,2.7103
70,1.9547
73,1.8523
76,1.892
79,1.5143
82,1.7513
85,1.8463
88,1.9307
91,1.9837
94,1.728
97,1.803
100,2.0087
103,2.2023
106,2.4
109,2.7043
112,1.868
115,1.947
118,2.3233
121,2.507
124,2.2707
127,2.6497
130,2.9253
133,2.0123
136,2.4473
139,2.2077
142,2.1453
145,2.4223
148,2.4507
151,2.253
154,2.4787
157,2.8477
160,2.6213
163,3.081
166,2.836
169,3.2883
172,3.3533
175,3.8223
178,3.3867
181,3.7263
184,4.2313
187,4.7143
190,5.1047
193,5.437
196,5.6293
199,6.1463
202,6.224
205,6.4867
208,6.1193
211,5.8267
214,5.9673
217,5.8173
220,6.0927
223,5.8827
226,6.02
229,6.3133
232,6.0093
235,6.1553
238,6.44
241,6.3333
244,6.6607
247,7.0173
250,7.3207
253,7.364
256,7.812
259,8.0813
262,8.53
265,8.2427
268,8.642
271,10.129
274,10.49
277,11.376
280,11.737
283,12.101
286,12.478
289,12.837
292,13.199
295,13.39
298,13.919
301,14.205
304,13.952
307,13.823
310,15.045
313,14.857
316,15.155
319,15.234
322,15.329
325,15.567
328,15.446
331,15.963
334,17.013
337,16.535
340,16.845
343,17.096
346,16.609
349,17.257
352,17.253
355,17.795
358,17.715
361,18.707
364,18.777
367,18.25
370,18.907
373,19.354
376,19.46
379,20.195
382,20.077
385,20.347
388,20.191
391,20.38
394,20.887
397,20.628
400,20.087
403,20.441
406,21.261
409,21.988
412,22.241
415,22.555
418,22.882
421,23.318
424,23.051
427,22.703
430,23.269
433,23.398
436,23.209
439,22.992
442,23.301
445,23.544
448,23.867
451,23.31
454,23.983
457,23.752
460,24.162
463,23.801
466,24.429
469,24.261
472,24.546
475,24.463
478,24.181
481,23.683
484,23.889
487,23.773
490,23.653
493,23.919
496,24.208
499,24.189
502,24.549
505,24.775
508,24.719
511,24.716
514,24.873
517,24.729
520,24.827
523,25.322
526,25.437
529,25.595
532,25.639
535,25.962
538,26.714
541,26.883
544,26.745
547,27.305
550,27.613
553,27.705
556,27.652
559,27.779
562,27.88
565,27.913
568,28.855
571,28.908
574,28.973
577,28.807
580,28.721
583,28.919
586,29.423
589,29.656
592,29.623
595,29.612
598,29.962
601,30.57
604,30.722
607,30.615
610,30.689
613,31.102
616,31.495
619,31.764
622,31.835
625,32.22
628,32.627
631,33.01
634,33.331
637,33.328
640,33.496
643,33.789
646,34.109
649,34.211
652,34.75
655,34.713
658,35.083
661,35.83
664,35.863
667,36.029
670,36.479
673,36.673
676,36.557
679,37.185
682,37.577
685,37.637
688,37.755
691,37.856
694,38.459
697,38.667
700,38.619
703,38.932
706,39.246
709,39.735
712,39.671
715,39.617
718,39.773
721,40.199
724,40.271
727,40.585
730,40.473
733,40.911
736,41.239
739,41.451
742,41.488
745,41.529
748,41.852
751,41.775
754,41.779
757,42.145
760,41.832
763,41.633
766,41.76
769,41.861
772,41.848
775,42.133
778,42.02
781,42.107
784,42.39
787,42.516
790,42.463
793,42.482
796,42.508
799,42.583
802,42.679
805,42.681
808,42.689
811,42.712
814,42.726
817,42.831
820,42.899
823,42.883
826,42.751
829,42.828
832,42.748
835,42.897
838,42.817
841,42.976
844,43.213
847,43.159
850,43.212
853,43.545
856,43.256
859,43.506
862,43.343
865,43.255
868,43.381
871,43.409
874,43.639
877,43.671
880,43.663
883,43.938
886,44.251
889,44.261
892,44.46
895,44.496
898,44.578
901,44.675
904,44.657
907,44.769
910,44.965
913,44.839
916,45.149
919,45.597
922,45.356
925,45.664
928,45.631
931,45.877
934,45.769
937,45.875
940,46.181
943,46.196
946,46.621
949,46.861
952,46.883
955,47.073
958,47.428
961,47.269
964,47.569
967,47.582
970,47.775
973,47.959
976,48.119
979,48.06
982,48.199
985,48.307
988,48.301
991,48.496
994,48.713
997,48.762
1000,48.867
1003,48.958
1006,48.839
1009,48.963
1012,49.138
1015,49.103
1018,49.172
1021,49.253
1024,49.282
1027,49.481
1030,49.304
1033,49.513
1036,49.642
1039,49.607
1042,49.447
1045,49.584
1048,49.527
1051,49.727
1054,49.621
1057,49.678
1060,49.765
1063,49.845
1066,49.929
1069,49.956
1072,49.995
1075,50.101
1078,50.08
1081,50.267
1084,50.243
1087,50.139
1090,50.165
1093,50.116
1096,50.265
1099,50.309
1102,50.354
1105,50.408
1108,50.347
1111,50.523
1114,50.407
1117,50.429
1120,50.377
1123,50.635
1126,50.399
1129,50.713
1132,50.471
1135,50.679
1138,50.663
1141,50.67
1144,50.674
1147,50.698
1150,50.733
1153,50.737
1156,50.84
1159,50.781
1162,51.019
1165,51.013
1168,51.094
1171,50.913
1174,50.656
1177,50.614
1180,50.703
1183,50.535
1186,50.533
1189,50.561
1192,50.415
1195,50.309
1198,50.203
1201,50.263
1204,50.358
1207,50.444
1210,50.423
1213,50.36
1216,50.519
1219,50.438
1222,50.594
1225,50.438
1228,50.777
1231,50.59
1234,50.805
1237,50.689
1240,50.737
1243,50.902
1246,51.025
1249,50.825
1252,50.857
1255,50.954
1258,50.996
1261,51.095
1264,51.063
1267,51.107
1270,51.044
1273,50.956
1276,50.98
1279,50.845
1282,50.804
1285,50.771
1288,50.802
1291,50.8
1294,50.625
1297,50.743
1300,50.597
1303,50.747
1306,50.939
1309,50.669
1312,50.697
1315,50.762
1318,50.614
1321,50.609
1324,50.447
1327,50.67
1330,50.673
1333,50.431
1336,50.501
1339,50.397
1342,50.285
1345,50.353
1348,50.307
1351,50.203
1354,50.001
1357,49.975
1360,50.021
1363,49.985
1366,50.059
1369,49.868
1372,50.087
1375,49.953
1378,50.199
1381,49.872
1384,50.063
1387,49.815
1390,49.966
1393,49.799
1396,49.878
1399,49.866
1402,49.557
1405,49.511
1408,49.363
1411,49.32
1414,49.485
1417,49.199
1420,49.213
1423,49.058
1426,49.168
1429,49.001
1432,48.957
1435,48.78
1438,48.783
1441,48.888
1444,48.855
1447,48.684
1450,48.846
1453,48.828
1456,48.435
1459,48.393
1462,48.261
1465,48.212
1468,48.154
1471,48.093
1474,48.039
1477,47.999
1480,47.983
1483,47.859
1486,47.802
1489,47.777
1492,47.641
1495,47.821
1498,47.711
1501,47.969
1504,47.7
1507,47.793
1510,47.978
1513,47.762
1516,47.899
1519,47.932
1522,48.161
1525,48.091
1528,48.219
1531,48.291
1534,48.469
1537,48.796
1540,48.723
1543,48.966
1546,48.892
1549,49.095
1552,49.525
1555,49.595
1558,49.44
1561,49.645
1564,49.58
1567,49.527
1570,49.881
1573,49.787
1576,50.117
1579,50.195
1582,50.333
1585,50.569
1588,50.645
1591,50.799
1594,51.11
1597,51.077
1600,51.339
1603,51.183
1606,51.141
1609,51.37
1612,51.107
1615,51.423
1618,51.563
1621,51.303
1624,51.645
1627,51.557
1630,51.577
1633,51.953
1636,51.642
1639,51.833
1642,51.93
1645,51.667
1648,52.105
1651,52.147
1654,52.077
1657,52.547
1660,52.819
1663,52.933
1666,52.905
1669,53.187
1672,53.53
1675,53.492
1678,53.493
1681,53.864
1684,54.082
1687,54.054
1690,54.331
1693,54.596
1696,54.403
1699,54.006
1702,53.853
1705,54.016
1708,53.765
1711,53.563
1714,53.681
1717,53.567
1720,53.407
1723,53.115
1726,53.439
1729,53.271
1732,53.395
1735,53.154
1738,53.039
1741,53.198
1744,52.989
1747,53.175
1750,52.865
1753,52.85
1756,53.185
1759,52.981
1762,52.1
1765,52.546
1768,52.585
1771,52.235
1774,51.567
1777,51.411
1780,51.721
1783,51.627
1786,51.434
1789,51.483
1792,51.407
1795,51.659
1798,51.72
1801,51.635
1804,51.936
1807,52.131
1810,52.316
1813,52.749
1816,52.749
1819,52.44
1822,52.546
1825,52.181
1828,52.209
1831,52.221
1834,52.193
1837,52.532
1840,51.777
1843,51.825
1846,51.987
1849,51.624
1852,51.494
1855,51.409
1858,51.315
1861,51.267
1864,51.259
1867,51.375
1870,50.944
1873,50.928
1876,51.287
1879,51.06
1882,51.153
1885,50.925
1888,50.69
1891,50.383
1894,50.413
1897,50.732
1900,51.02
1903,50.975
1906,51.175
1909,51.081
1912,51.705
1915,51.459
1918,51.57
1921,52.225
1924,52.061
1927,51.945
1930,52.25
1933,51.946
1936,52.14
1939,52.347
1942,52.099
1945,52.285
1948,52.087
1951,52.013
1954,51.943
1957,51.601
1960,51.848
1963,52.645
1966,52.253
1969,52.115
1972,53.273
1975,53.054
1978,52.75
1981,52.566
1984,52.605
1987,52.495
1990,52.356
1993,52.003
1996,51.817
1999,51.871
2002,52.099
2005,51.747
2008,51.485
2011,51.411
2014,51.253
2017,51.284
2020,51.749
2023,51.693
2026,51.728
2029,51.533
2032,51.613
2035,51.399
2038,51.801
2041,51.973
2044,51.924
2047,52.168
2050,52.277
2053,52.251
2056,52.296
2059,52.024
2062,52.315
2065,52.398
2068,52.395
2071,52.771
2074,52.793
2077,52.633
2080,52.198
2083,52.137
2086,52.419
2089,51.856
2092,51.984
2095,51.735
2098,51.149
2101,51.406
2104,51.373
2107,51.391
2110,51.375
2113,51.18
2116,51.251
2119,50.397
2122,50.322
2125,50.533
2128,50.209
2131,49.985
2134,50.098
2137,49.557
2140,49.408
2143,49.461
2146,48.949
2149,49.399
2152,49.373
2155,49.064
2158,48.929
2161,49.033
2164,49.054
2167,49.385
2170,49.044
2173,48.747
2176,49.077
2179,49.34
2182,49.323
2185,49.219
2188,48.792
2191,49.009
2194,49.009
2197,48.865
2200,48.461
2203,48.162
2206,48.291
2209,48.294
2212,47.824
2215,48.016
2218,48.001
2221,47.925
2224,47.765
2227,47.874
2230,48.041
2233,48.12
2236,48.199
2239,47.858
2242,47.263
2245,47.286
2248,47.149
2251,46.444
2254,46.619
2257,46.715
2260,46.078
2263,45.728
2266,45.746
2269,45.449
2272,44.734
2275,44.841
2278,45.165
2281,45.034
2284,44.458
2287,45.089
2290,45.587
2293,45.605
2296,45.632
2299,45.373
2302,45.373
2305,45.231
2308,44.39
2311,44.608
2314,44.692
2317,45.163
2320,45.719
2323,45.172
2326,45.171
2329,45.397
2332,44.894
2335,45.158
2338,45.334
2341,44.544
2344,44.521
2347,44.865
2350,44.463
2353,43.685
2356,44.188
2359,44.506
2362,43.9
2365,43.74
2368,43.945
2371,44.544
2374,44.077
2377,43.503
2380,43.657
2383,43.659
2386,43.449
2389,43.9
2392,43.998
2395,44.218
2398,44.212
2401,44.192
2404,44.423
2407,44.529
2410,44.871
2413,44.975
2416,44.717
2419,44.448
2422,44.565
2425,44.824
2428,44.832
2431,44.46
2434,44.171
2437,44.277
2440,44.828
2443,44.317
2446,43.875
2449,44.095
2452,44.595
2455,44.315
2458,44.359
2461,45.347
2464,45.299
2467,45.229
2470,44.735
2473,45.131
2476,44.961
2479,44.919
2482,45.733
2485,45.739
2488,45.615
2491,45.795
2494,45.847
2497,46.189
2500,46.857
2503,46.685
2506,46.758
2509,47.473
2512,47.387
2515,46.967
2518,46.747
2521,46.672
2524,47.232
2527,47.222
2530,47.237
2533,48.035
2536,47.967
2539,48.019
2542,48.949
2545,48.903
2548,48.814
2551,49.508
2554,49.437
2557,49.091
2560,49.284
2563,49.61
2566,49.413
2569,49.178
2572,49.171
2575,49.885
2578,49.917
2581,49.722
2584,49.673
2587,49.889
2590,49.847
2593,49.561
2596,49.169
2599,49.595
2602,49.628
2605,49.352
2608,49.414
2611,49.251
2614,49.039
2617,48.935
2620,49.154
2623,48.938
2626,49.067
2629,49.317
2632,49.559
2635,49.639
2638,49.412
2641,49.217
2644,49.984
2647,49.835
2650,49.606
2653,49.641
2656,49.857
2659,49.816
2662,49.756
2665,49.555
2668,49.668
2671,50.381
2674,50.175
2677,49.992
2680,50.132
2683,49.823
2686,49.615
2689,49.39
2692,49.027
2695,48.956
2698,49.146
2701,49.179
2704,49.306
2707,49.541
2710,49.21
2713,48.822
2716,49.003
2719,49.179
2722,49.029
2725,48.881
2728,48.615
2731,48.442
2734,48.306
2737,48.236
2740,48.269
2743,48.358
2746,48.316
2749,48.348
2752,48.33
2755,48.279
2758,48.387
2761,48.282
2764,48.197
2767,48.181
2770,48.119
2773,47.897
2776,47.693
2779,47.514
2782,47.549
2785,47.786
2788,47.965
2791,47.839
2794,47.787
2797,47.616
2800,47.335
2803,47.443
2806,47.543
2809,47.464
2812,47.665
2815,47.873
2818,47.765
2821,47.663
2824,47.266
2827,47.092
2830,46.933
2833,46.943
2836,46.915
2839,47.067
2842,47.005
2845,46.882
2848,46.897
2851,47.055
2854,47.109
2857,46.991
2860,46.797
2863,46.816
2866,46.894
2869,46.886
2872,46.773
2875,46.841
2878,46.761
2881,46.511
2884,46.437
2887,46.615
2890,46.618
2893,46.673
2896,46.497
2899,46.246
2902,46.046
2905,45.889
2908,45.839
2911,45.987
2914,46.289
2917,46.201
2920,46.166
2923,46.279
2926,46.391
2929,46.477
2932,46.135
2935,45.927
2938,45.681
2941,45.501
2944,45.496
2947,45.345
2950,45.414
2953,45.671
2956,45.821
2959,45.685
2962,45.831
2965,45.944
2968,45.938
2971,46.061
2974,46.185
2977,46.113
2980,46.14
2983,46.114
2986,46.002
2989,45.964
2992,46.163
2995,46.289
2998,46.531
3001,46.548
3004,46.497
3007,46.324
3010,46.212
3013,46.131
3016,46.253
3019,46.463
3022,46.624
3025,46.901
3028,46.917
3031,46.264
3034,46.095
3037,45.131
3040,45.387
3043,45.655
3046,45.126
3049,45.203
3052,45.191
3055,45.202
3058,45.514
3061,45.681
3064,45.719
3067,45.535
3070,45.507
3073,45.578
3076,45.723
3079,45.923
3082,46.189
3085,46.448
3088,46.48
3091,46.166
3094,46.295
3097,46.243
3100,46.452
3103,46.618
3106,46.848
3109,47.003
3112,46.531
3115,46.587
3118,46.699
3121,46.614
3124,46.623
3127,46.595
3130,46.849
3133,47.427
3136,47.623
3139,47.443
3142,47.643
3145,47.663
3148,47.815
3151,47.623
3154,47.563
3157,47.684
3160,47.893
3163,47.797
3166,48.005
3169,48.219
3172,48.49
3175,48.519
3178,48.787
3181,48.849
3184,49.047
3187,49.345
3190,49.696
3193,49.827
3196,50.266
3199,50.117
3202,50.324
3205,50.553
3208,50.603
3211,50.572
3214,50.746
3217,50.938
3220,50.871
3223,50.334
3226,50.419
3229,51.059
3232,51.454
3235,51.535
3238,52.27
3241,52.312
3244,52.546
3247,52.866
3250,52.666
3253,52.792
3256,52.877
3259,51.951
3262,51.925
3265,52.374
3268,52.381
3271,51.449
3274,51.491
3277,51.617
3280,51.407
3283,50.707
3286,50.761
3289,50.948
3292,50.303
3295,50.37
3298,50.465
3301,49.269
3304,49.27
3307,49.283
3310,47.706
3313,48.134
3316,48.239
3319,48.053
3322,47.296
3325,47.185
3328,47.507
3331,47.507
3334,47.207
3337,46.675
3340,46.774
3343,46.812
3346,46.925
3349,46.903
3352,46.503
3355,46.401
3358,46.539
3361,46.535
3364,46.3
3367,45.344
3370,45.299
3373,45.25
3376,45.307
3379,44.584
3382,44.428
3385,44.385
3388,44.133
3391,43.593
3394,43.059
3397,43.02
3400,43.323
3403,43.245
3406,43.051
3409,43.082
3412,42.849
3415,42.734
3418,42.734
3421,42.955
3424,43.003
3427,42.894
3430,42.85
3433,42.879
3436,43.129
3439,43.175
3442,43.087
3445,42.819
3448,43.179
3451,43.187
3454,43.003
3457,42.753
3460,43.515
3463,43.588
3466,43.376
3469,43.378
3472,44.143
3475,44.195
3478,44.003
3481,44.517
3484,44.52
3487,44.537
3490,44.499
3493,45.209
3496,45.211
3499,45.261
3502,46.212
3505,45.57
3508,45.668
3511,47.327
3514,46.824
3517,46.135
3520,46.665
3523,47.425
3526,47.13
3529,46.609
3532,46.631
3535,47.035
3538,47.553
3541,47.419
3544,47.181
3547,47.159
3550,47.211
3553,47.625
3556,47.297
3559,47.233
3562,47.298
3565,47.792
3568,47.845
3571,47.694
3574,47.701
3577,47.744
3580,48.012
3583,47.916
3586,47.888
3589,47.804
3592,48.109
3595,48.502
3598,48.307
3601,47.775
3604,47.865
3607,48.18
3610,48.157
3613,48.117
3616,48.273
3619,48.305
3622,48.279
3625,48.305
3628,48.386
3631,48.395
3634,48.309
3637,48.073
3640,47.749
3643,47.661
3646,47.601
3649,47.434
3652,47.513
3655,47.834
3658,47.922
3661,47.993
3664,48.021
3667,48.396
3670,48.638
3673,47.978
3676,48.016
3679,48.311
3682,48.559
3685,48.277
3688,47.953
3691,48.097
3694,48.241
3697,47.803
3700,47.451
3703,48.188
3706,48.515
3709,48.491
3712,47.946
3715,48.434
3718,48.563
3721,48.495
3724,48.657
3727,48.829
3730,49.097
3733,49.071
3736,49.186
3739,49.283
3742,49.565
3745,49.607
3748,49.692
3751,49.839
3754,50.32
3757,50.486
3760,50.588
3763,50.592
3766,50.853
3769,51.154
3772,51.273
3775,51.269
3778,51.525
3781,51.969
3784,51.903
3787,51.861
3790,52.04
3793,51.859
3796,51.745
3799,51.58
3802,51.914
3805,51.798
3808,51.897
3811,52
3814,51.846
3817,51.629
3820,51.763
3823,51.963
3826,51.939
3829,51.724
3832,51.653
3835,51.833
3838,52.068
3841,52.272
3844,52.357
3847,53.189
3850,52.788
3853,52.74
3856,52.561
3859,52.693
3862,52.601
3865,52.341
3868,52.265
3871,52.395
3874,52.67
3877,52.552
3880,52.513
3883,52.607
3886,52.805
3889,53.101
3892,53.121
3895,53.039
3898,53.783
3901,53.629
3904,53.473
3907,53.362
3910,53.517
3913,54.201
3916,54.507
3919,54.603
3922,54.623
3925,54.539
3928,54.788
3931,54.917
3934,54.673
3937,54.36
3940,54.453
3943,54.633
3946,54.482
3949,54.455
3952,54.405
3955,54.548
3958,54.477
3961,54.272
3964,53.911
3967,54.047
3970,54.195
3973,53.937
3976,53.671
3979,53.811
3982,54.039
3985,54.018
3988,53.929
3991,54.153
3994,54.426
3997,54.467
4000,54.699
4003,54.514
4006,54.294
4009,53.868
4012,54.268
4015,54.437
4018,54.597
4021,54.229
4024,54.551
4027,54.629
4030,54.909
4033,54.75
4036,54.515
4039,54.41
4042,54.513
4045,54.687
4048,54.842
4051,55.131
4054,55.075
4057,55.198
4060,55.143
4063,55.2
4066,55.087
4069,55.169
4072,55.148
4075,54.834
4078,54.942
4081,54.88
4084,54.745
4087,54.671
4090,54.526
4093,54.517
4096,54.583
4099,54.527
4102,54.447
4105,54.506
4108,54.386
4111,54.315
4114,54.252
4117,53.985
4120,53.665
4123,53.365
4126,53.286
4129,52.982
4132,52.745
4135,53.057
4138,53.363
4141,53.153
4144,52.725
4147,52.846
4150,52.925
4153,52.99
4156,52.713
4159,52.53
4162,52.421
4165,52.227
4168,51.912
4171,51.667
4174,51.546
4177,51.524
4180,51.479
4183,51.449
4186,51.371
4189,51.139
4192,50.656
4195,50.641
4198,50.615
4201,50.838
4204,50.625
4207,50.645
4210,50.845
4213,50.853
4216,50.877
4219,50.509
4222,50.413
4225,50.303
4228,50.373
4231,50.407
4234,50.455
4237,50.393
4240,50.074
4243,49.924
4246,49.981
4249,49.969
4252,49.604
4255,49.298
4258,49.071
4261,49.205
4264,49.421
4267,49.289
4270,48.922
4273,48.821
4276,48.88
4279,48.977
4282,49.092
4285,48.3
4288,48.491
4291,48.54
4294,48.553
4297,48.241
4300,47.663
4303,47.558
4306,47.557
4309,47.663
4312,47.557
4315,47.147
4318,46.921
4321,47.18
4324,47.396
4327,47.421
4330,47.429
4333,47.351
4336,46.955
4339,46.626
4342,46.857
4345,47.021
4348,46.494
4351,45.807
4354,45.762
4357,45.999
4360,46.327
4363,46.237
4366,46.21
4369,46.29
4372,46.585
4375,46.895
4378,46.401
4381,45.754
4384,45.725
4387,46.142
4390,46.499
4393,46.603
4396,46.003
4399,45.977
4402,46.239
4405,46.533
4408,46.654
4411,46.027
4414,45.402
4417,45.536
4420,45.86
4423,45.923
4426,45.135
4429,44.631
4432,44.668
4435,44.953
4438,45.036
4441,44.895
4444,44.504
4447,44.445
4450,44.439
4453,44.786
4456,44.827
4459,44.554
4462,44.18
4465,44.213
4468,44.554
4471,44.601
4474,44.613
4477,44.345
4480,44.329
4483,44.482
4486,44.935
4489,44.552
4492,44.555
4495,44.678
4498,44.999
4501,45.321
4504,45.193
4507,45.26
4510,45.353
4513,45.27
4516,45.55
4519,45.703
4522,45.717
4525,45.859
4528,45.677
4531,45.557
4534,45.704
4537,46.134
4540,46.21
4543,45.806
4546,45.937
4549,46.735
4552,47.045
4555,46.827
4558,46.433
4561,46.5
4564,47.158
4567,47.43
4570,46.84
4573,46.161
4576,46.336
4579,47.132
4582,47.393
4585,46.983
4588,46.557
4591,46.517
4594,46.895
4597,47.243
4600,46.96
4603,46.533
4606,46.61
4609,46.977
4612,47.617
4615,47.699
4618,47.31
4621,47.424
4624,47.919
4627,48.603
4630,48.607
4633,48.247
4636,48.169
4639,48.706
4642,48.965
4645,48.825
4648,48.818
4651,48.841
4654,49.097
4657,49.131
4660,49.061
4663,49.432
4666,49.433
4669,49.645
4672,49.799
4675,49.323
4678,49.247
4681,49.333
4684,49.515
4687,49.979
4690,49.927
4693,49.527
4696,49.255
4699,49.664
4702,50.006
4705,50.273
4708,49.153
4711,48.975
4714,49.426
4717,49.799
4720,49.878
4723,48.749
4726,48.757
4729,49.206
4732,49.61
4735,49.417
4738,48.149
4741,48.224
4744,48.696
4747,48.643
4750,48.639
4753,47.318
4756,47.699
4759,48.063
4762,48.059
4765,47.808
4768,47.544
4771,48.124
4774,48.392
4777,48.325
4780,48.381
4783,48.265
4786,47.32
4789,47.709
4792,47.677
4795,47.703
4798,47.738
4801,48.087
4804,47.843
4807,47.057
4810,46.725
4813,46.703
4816,47.145
4819,47.471
4822,47.195
4825,46.883
4828,46.502
4831,46.947
4834,47.309
4837,47.371
4840,47.068
4843,46.461
4846,46.82
4849,46.774
4852,46.801
4855,46.893
4858,47.362
4861,47.382
4864,46.961
4867,46.899
4870,46.914
4873,47.364
4876,48.305
4879,48.054
4882,47.694
4885,47.77
4888,47.823
4891,48.231
4894,48.594
4897,48.653
4900,48.678
4903,48.714
4906,48.885
4909,49.954
4912,50.011
4915,50.042
4918,49.999
4921,50.339
4924,51.248
4927,51.236
4930,51.265
4933,51.186
4936,51.819
4939,53.01
4942,52.947
4945,52.909
4948,52.926
4951,53.367
4954,54.286
4957,54.287
4960,54.305
4963,54.288
4966,54.577
4969,54.941
4972,55.031
4975,53.527
4978,53.545
4981,53.51
4984,54.417
4987,54.794
4990,54.559
4993,54.609
4996,54.674
4999,53.863
5002,54.185
5005,54.893
5008,55.52
5011,55.706
5014,55.689
5017,55.672
5020,55.71
5023,56.049
5026,56.27
5029,56.449
5032,56.476
5035,56.461
5038,56.437
5041,56.959
5044,57.561
5047,57.569
5050,57.545
5053,57.499
5056,57.137
5059,56.849
5062,57.213
5065,57.551
5068,57.591
5071,57.387
5074,56.997
5077,56.798
5080,57.293
5083,57.446
5086,57.061
5089,56.599
5092,56.677
5095,56.745
5098,56.585
5101,55.989
5104,55.969
5107,56.031
5110,55.929
5113,55.574
5116,55.387
5119,55.448
5122,55.427
5125,55.349
5128,55.133
5131,54.761
5134,54.534
5137,54.514
5140,54.473
5143,54.461
5146,54.127
5149,53.749
5152,53.488
5155,53.507
5158,53.449
5161,53.151
5164,52.807
5167,52.754
5170,52.833
5173,52.957
5176,54.393
5179,54.145
5182,53.793
5185,53.693
5188,54.383
5191,54.418
5194,53.511
5197,53.468
5200,54.157
5203,54.103
5206,54.082
5209,53.68
5212,53.282
5215,53.29
5218,53.203
5221,53.131
5224,51.593
5227,51.711
5230,51.759
5233,51.687
5236,51.721
5239,51.339
5242,51.171
5245,51.199
5248,51.147
5251,51.138
5254,50.284
5257,50.704
5260,50.805
5263,50.77
5266,50.159
5269,49.959
5272,50.17
5275,50.561
5278,50.617
5281,50.446
5284,50.381
5287,51.201
5290,51.16
5293,50.361
5296,50.233
5299,50.856
5302,50.937
5305,50.945
5308,50.805
5311,50.771
5314,51.192
5317,51.243
5320,51.253
5323,50.921
5326,50.633
5329,50.959
5332,51.355
5335,51.481
5338,50.811
5341,50.851
5344,50.951
5347,51.365
5350,51.817
5353,51.566
5356,51.089
5359,51.159
5362,51.567
5365,51.954
5368,51.911
5371,51.894
5374,51.931
5377,51.95
5380,52.354
5383,52.707
5386,52.644
5389,52.741
5392,52.89
5395,53.783
5398,53.746
5401,53.708
5404,53.789
5407,53.972
5410,54.398
5413,54.614
5416,54.541
5419,54.675
5422,55.362
5425,56.313
5428,56.24
5431,56.284
5434,56.159
5437,56.053
5440,55.155
5443,55.321
5446,55.311
5449,55.099
5452,54.431
5455,55.015
5458,54.999
5461,55.087
5464,54.507
5467,55.18
5470,55.185
5473,55.205
5476,55.235
5479,55.227
5482,55.31
5485,55.27
5488,55.412
5491,55.417
5494,55.877
5497,55.757
5500,55.795
5503,55.792
5506,55.848
5509,55.455
5512,55.392
5515,55.394
5518,55.394
5521,55.399
5524,55.521
5527,55.465
5530,55.487
5533,55.501
5536,55.605
5539,55.598
5542,55.581
5545,55.583
5548,55.603
5551,55.586
5554,55.037
5557,55.373
5560,55.377
5563,55.33
5566,55.283
5569,54.401
5572,54.163
5575,54.173
5578,54.142
5581,54.129
5584,54.164
5587,54.163
5590,54.057
5593,53.865
5596,53.823
5599,53.912
5602,53.791
5605,53.686
5608,53.733
5611,53.696
5614,53.759
5617,53.644
5620,53.514
5623,53.55
5626,53.57
5629,53.582
5632,53.285
5635,53.261
5638,53.657
5641,54.707
5644,54.649
5647,54.631
5650,55.487
5653,55.529
5656,55.573
5659,55.611
5662,55.659
5665,56.262
5668,56.045
5671,55.945
5674,55.989
5677,55.935
5680,55.989
5683,56.077
5686,55.735
5689,55.481
5692,55.529
5695,56.09
5698,56.155
5701,55.879
5704,55.446
5707,55.435
5710,56.099
5713,56.105
5716,56.127
5719,55.841
5722,55.508
5725,56.084
5728,56.029
5731,55.949
5734,55.741
5737,55.095
5740,55.469
5743,55.453
5746,55.23
5749,54.085
5752,54.218
5755,55.094
5758,55.091
5761,54.184
5764,53.959
5767,54.03
5770,55.16
5773,55.18
5776,55.129
5779,54.88
5782,54.584
5785,54.539
5788,54.645
5791,54.585
5794,54.82
5797,54.643
5800,54.48
5803,54.638
5806,54.661
5809,54.639
5812,54.651
5815,54.386
5818,54.363
5821,54.412
5824,54.371
5827,54.356
5830,54.105
5833,53.698
5836,53.816
5839,53.699
5842,53.656
5845,51.931
5848,51.947
5851,52.065
5854,51.938
5857,50.803
5860,50.757
5863,50.654
5866,50.791
5869,50.686
5872,50.318
5875,50.262
5878,50.181
5881,50.1
5884,49.034
5887,49.177
5890,49.142
5893,49.099
5896,48.478
5899,48.134
5902,48.503
5905,48.727
5908,48.691
5911,48.593
5914,47.297
5917,47.192
5920,47.574
5923,47.827
5926,47.787
5929,47.491
5932,46.981
5935,47.843
5938,48.038
5941,48.021
5944,48.013
5947,48.529
5950,48.164
5953,48.204
5956,48.192
5959,48.171
5962,49.305
5965,48.925
5968,48.485
5971,48.482
5974,48.447
5977,48.572
5980,48.816
5983,48.434
5986,48.136
5989,48.161
5992,48.177
5995,48.188
5998,48.427


==> rewards_pprl3.csv <==
1,-0.85
4,-1.75
7,-2.35
10,-2.55
13,-3.65
16,-4.45
19,-5.45
22,-6.9
25,-7.4
28,-7.95
31,-7.8
34,-7.1
37,-8.15
40,-7.5
43,-7.8
46,-7.05
49,-9
52,-9.05
55,-10.05
58,-10.55
61,-8.55
64,-9.35
67,-7.5
70,-7.3
73,-6.8
76,-5.1
79,-3.4
82,-2
85,0.2
88,0.45
91,0.45
94,-0.05
97,-0.2
100,-0.7
103,-0.65
106,-0.55
109,1.7
112,2.15
115,4.15
118,5.85
121,4.95
124,7.25
127,6.45
130,7.45
133,8.75
136,8.7
139,9.95
142,11.9
145,11.3
148,13.7
151,16.35
154,18.45
157,22.1
160,23.5
163,25.85
166,26.75
169,29.05
172,30.15
175,32.5
178,32.65
181,34.25
184,36.05
187,37.8
190,38.2
193,40.65
196,42.75
199,44.25
202,45.8
205,45.75
208,44.8
211,44.35
214,43.8
217,43.95
220,44.6
223,43.75
226,43.05
229,42.3
232,43.1
235,41.85
238,43.1
241,44.2
244,45.45
247,45.65
250,45.75
253,44.45
256,44.5
259,43.4
262,41.6
265,44.3
268,47.4
271,47.1
274,48
277,48.1
280,48.3
283,50.55
286,51.65
289,52.95
292,53.5
295,53.75
298,53.8
301,52.6
304,51.05
307,52.5
310,52.95
313,52.25
316,51.8
319,51.95
322,53.4
325,52
328,50.2
331,51.6
334,51
337,50.1
340,49.15
343,47.9
346,48.1
349,46.7
352,47.15
355,46.75
358,47.25
361,47.5
364,47.55
367,45.65
370,45.05
373,46.45
376,46.3
379,47
382,46.5
385,46.9
388,47.05
391,45.35
394,46.6
397,47.8
400,48.95
403,50.4
406,50.2
409,50.15
412,48.45
415,48.85
418,47
421,47.45
424,47.3
427,47.75
430,49.3
433,49.8
436,50.1
439,49.25
442,49.95
445,50.95
448,51.15
451,52
454,51.75
457,51.95
460,52.9
463,52.35
466,53.1
469,53.15
472,56.05
475,55.85
478,57.5
481,57.35
484,59
487,60.55
490,61.35
493,62.25
496,61.95
499,61.55
502,62.15
505,60.55
508,62.15
511,62.35
514,61.3
517,60.45
520,59.65
523,59.6
526,59.2
529,59.65
532,57.3
535,57.55
538,57.45
541,59.05
544,57.75
547,56.2
550,56.4
553,55.4
556,56
559,57.3
562,56.3
565,56.95
568,55.05
571,54.9
574,55.4
577,56
580,55.8
583,55.5
586,56.35
589,56.35
592,57.05
595,57.8
598,57.35
601,55.9
604,56.05
607,56.45
610,55.3
613,55.3
616,55.4
619,54.75
622,54.9
625,55.1
628,55.4
631,55.45
634,55.55
637,55.55
640,55.5
643,55.4
646,54.65
649,55.65
652,56.75
655,57.15
658,57.3
661,58.05
664,58.65
667,58.8
670,58.8
673,58.45
676,58.35
679,58.85
682,58.3
685,58.1
688,58.15
691,58.85
694,59.15
697,59.4
700,59.35
703,59.9
706,60.45
709,60.5
712,60.3
715,59.75
718,60.5
721,60.55
724,60.65
727,60.35
730,60.8
733,61.35
736,61.05
739,60.75
742,61.4
745,61.9
748,61.65
751,62.3
754,62.55
757,62.7
760,63.6
763,63.35
766,63.5
769,63.6
772,63.2
775,63.55
778,63.65
781,63.85
784,63.75
787,63.8
790,63.2
793,63.3
796,63.65
799,63.85
802,64.05
805,64.6
808,64.9
811,63.75
814,63.8
817,63.85
820,63.95
823,63.9
826,63.8
829,63.7
832,63.5
835,63.2
838,62.75
841,62.15
844,61.6
847,61.7
850,61.95
853,62
856,62.1
859,62.95
862,62.75
865,61.7
868,62.15
871,62.55
874,62.25
877,62.15
880,61.85
883,62.15
886,61.95
889,62
892,62.2
895,62.5
898,62.95
901,63.3
904,63.95
907,64.3
910,64.25
913,64.15
916,63.6
919,63.75
922,63.95
925,64.55
928,64.25
931,63.45
934,63.75
937,63.8
940,64.15
943,64.25
946,64.6
949,64.6
952,64.6
955,64.45
958,64.4
961,64.65
964,64.4
967,64.7
970,65.35
973,65.55
976,66.4
979,65.8
982,65.75
985,65.65
988,65.75
991,66.75
994,67
997,66.7
1000,66.2
1003,66.3
1006,65.4
1009,65.5
1012,65.15
1015,65.1
1018,65.15
1021,64.45
1024,64.85
1027,64.65
1030,64.65
1033,64.7
1036,64.55
1039,64.6
1042,64.25
1045,64.15
1048,64
1051,63.8
1054,63.8
1057,64.15
1060,64.5
1063,64.05
1066,65.05
1069,64.95
1072,65.05
1075,65.35
1078,65.3
1081,65.95
1084,66.05
1087,66
1090,65.95
1093,65.95
1096,65.7
1099,65.6
1102,65.75
1105,65.95
1108,65.8
1111,65.95
1114,65.95
1117,65.9
1120,65.95
1123,66.3
1126,66.3
1129,66.35
1132,66.6
1135,66.55
1138,66.6
1141,66.65
1144,66.55
1147,66.8
1150,66.9
1153,66.9
1156,67.3
1159,67.3
1162,67.5
1165,67.5
1168,68
1171,67.9
1174,67.9
1177,67.95
1180,67.95
1183,68.05
1186,67.75
1189,67.8
1192,67.85
1195,67.9
1198,67.95
1201,67.9
1204,67.85
1207,67.75
1210,67.6
1213,67.55
1216,67.35
1219,67.45
1222,67.55
1225,67.45
1228,67.5
1231,67.6
1234,67.65
1237,67.7
1240,67.75
1243,67.7
1246,67.95
1249,67.95
1252,67.9
1255,67.8
1258,67.75
1261,67.8
1264,67.95
1267,68.05
1270,68.15
1273,68.2
1276,68.2
1279,68.05
1282,68.05
1285,68.1
1288,68.1
1291,68.05
1294,67.75
1297,67.65
1300,67.65
1303,67.65
1306,67.65
1309,67.7
1312,67.8
1315,67.8
1318,67.85
1321,67.75
1324,67.75
1327,67.75
1330,67.75
1333,67.75
1336,67.9
1339,67.9
1342,67.95
1345,68
1348,68.05
1351,68.1
1354,68.35
1357,68.45
1360,68.45
1363,68.5
1366,68.5
1369,68.5
1372,68.45
1375,68.55
1378,68.5
1381,68.6
1384,68.55
1387,68.5
1390,68.5
1393,68.5
1396,68.55
1399,68.65
1402,68.65
1405,68.7
1408,68.7
1411,68.7
1414,68.7
1417,68.7
1420,68.6
1423,68.6
1426,68.65
1429,68.6
1432,68.65
1435,68.65
1438,68.7
1441,68.7
1444,68.65
1447,68.7
1450,68.7
1453,68.6
1456,68.6
1459,68.65
1462,68.65
1465,68.65
1468,68.6
1471,68.55
1474,68.5
1477,68.45
1480,68.5
1483,68.5
1486,68.5
1489,68.5
1492,68.5
1495,68.5
1498,68.5
1501,68.5
1504,68.6
1507,68.6
1510,68.6
1513,68.7
1516,68.7
1519,68.65
1522,68.6
1525,68.55
1528,68.6
1531,68.65
1534,68.7
1537,68.75
1540,68.8
1543,68.8
1546,68.95
1549,69
1552,69
1555,68.95
1558,68.9
1561,68.8
1564,68.8
1567,68.75
1570,68.75
1573,68.75
1576,68.75
1579,68.8
1582,68.8
1585,68.8
1588,68.95
1591,68.95
1594,68.95
1597,68.95
1600,68.9
1603,68.9
1606,68.75
1609,68.75
1612,68.75
1615,68.8
1618,68.85
1621,68.95
1624,68.9
1627,68.9
1630,68.9
1633,68.9
1636,68.85
1639,68.75
1642,68.8
1645,68.85
1648,68.2
1651,68.1
1654,68.1
1657,67.95
1660,67.95
1663,67.85
1666,67.85
1669,67.85
1672,67.85
1675,67.85
1678,67.95
1681,67.95
1684,68
1687,68.05
1690,67.95
1693,67.95
1696,67.95
1699,68.05
1702,68
1705,68
1708,68.5
1711,68.6
1714,68.6
1717,68.75
1720,68.8
1723,68.9
1726,68.85
1729,68.85
1732,68.85
1735,68.85
1738,68.75
1741,68.75
1744,68.75
1747,68.75
1750,68.85
1753,68.85
1756,68.9
1759,68.85
1762,68.9
1765,68.9
1768,68.75
1771,68.75
1774,68.7
1777,68.7
1780,68.7
1783,68.7
1786,68.75
1789,68.75
1792,68.75
1795,68.75
1798,68.75
1801,68.75
1804,68.75
1807,68.65
1810,68.65
1813,68.65
1816,68.65
1819,68.7
1822,68.7
1825,68.7
1828,68.85
1831,68.85
1834,68.9
1837,68.9
1840,68.9
1843,68.9
1846,68.9
1849,68.9
1852,68.85
1855,68.85
1858,68.85
1861,68.85
1864,68.85
1867,68.95
1870,68.95
1873,68.95
1876,68.95
1879,68.95
1882,68.85
1885,68.75
1888,68.95
1891,68.95
1894,68.95
1897,68.95
1900,68.95
1903,68.95
1906,68.95
1909,68.95
1912,68.95
1915,68.9
1918,68.9
1921,68.9
1924,68.85
1927,68.85
1930,68.85
1933,68.85
1936,68.9
1939,68.9
1942,69
1945,69.1
1948,68.9
1951,68.9
1954,68.9
1957,68.8
1960,68.75
1963,68.75
1966,68.75
1969,68.75
1972,68.8
1975,68.8
1978,68.8
1981,68.8
1984,68.85
1987,68.85
1990,68.85
1993,68.85
1996,68.75
1999,68.75
2002,68.75
2005,68.7
2008,68.7
2011,68.7
2014,68.7
2017,68.8
2020,68.85
2023,68.85
2026,68.85
2029,68.85
2032,68.85
2035,68.9
2038,68.85
2041,68.85
2044,68.85
2047,68.85
2050,68.85
2053,68.85
2056,68.9
2059,68.9
2062,68.9
2065,69.1
2068,69.1
2071,69.1
2074,69.1
2077,69.1
2080,69.1
2083,69.1
2086,69.1
2089,69.1
2092,69.1
2095,69.1
2098,69.15
2101,69.15
2104,69.15
2107,69.1
2110,69.1
2113,69.1
2116,69.1
2119,69.05
2122,69.05
2125,68.9
2128,68.9
2131,68.9
2134,68.9
2137,68.9
2140,68.9
2143,68.9
2146,68.9
2149,68.85
2152,68.85
2155,68.85
2158,68.85
2161,68.85
2164,68.85
2167,68.9
2170,68.9
2173,69
2176,69
2179,69.05
2182,69.05
2185,69.05
2188,69.05
2191,69.05
2194,69.05
2197,69.05
2200,68.95
2203,68.95
2206,68.95
2209,69
2212,69
2215,69
2218,69
2221,69
2224,69
2227,69
2230,69
2233,68.9
2236,68.9
2239,68.9
2242,68.9
2245,68.9
2248,68.9
2251,68.9
2254,68.85
2257,68.85
2260,68.95
2263,68.95
2266,68.95
2269,68.95
2272,68.95
2275,68.95
2278,68.95
2281,68.95
2284,68.95
2287,69
2290,69
2293,69
2296,69
2299,69
2302,69
2305,69
2308,69
2311,69
2314,69.05
2317,69.2
2320,69.2
2323,69.2
2326,69.2
2329,69.2
2332,69.2
2335,69.2
2338,69.2
2341,69.2
2344,69.2
2347,69.15
2350,69.15
2353,69.15
2356,69.15
2359,69.15
2362,69.15
2365,69.15
2368,69.15
2371,69.15
2374,69.15
2377,69
2380,69
2383,69
2386,69
2389,69
2392,69
2395,69
2398,69
2401,69
2404,69
2407,69
2410,69
2413,69
2416,69
2419,69
2422,69
2425,69
2428,69
2431,69
2434,69
2437,69
2440,69
2443,69
2446,69
2449,69
2452,69
2455,69
2458,69
2461,69
2464,69.15
2467,69.15
2470,69.15
2473,69.1
2476,69.1
2479,69.1
2482,69.1
2485,69.1
2488,69.1
2491,69.1
2494,69.1
2497,69.1
2500,69.1
2503,69.1
2506,69.1
2509,69.1
2512,69.1
2515,69.1
2518,69.1
2521,69.1
2524,68.95
2527,68.95
2530,68.9
2533,68.95
2536,68.95
2539,68.95
2542,68.95
2545,68.95
2548,68.95
2551,68.95
2554,68.95
2557,68.95
2560,68.95
2563,68.95
2566,68.95
2569,68.95
2572,68.95
2575,68.95
2578,68.95
2581,68.95
2584,68.95
2587,68.95
2590,69
2593,69
2596,69
2599,69
2602,69
2605,69
2608,69
2611,69
2614,69
2617,69
2620,69
2623,69
2626,69
2629,69
2632,69
2635,69
2638,69
2641,69
2644,69
2647,69
2650,69
2653,69
2656,69
2659,69
2662,69
2665,69
2668,69.15
2671,69.15
2674,69.15
2677,69.15
2680,69.3
2683,69.3
2686,69.3
2689,69.3
2692,69.3
2695,69.3
2698,69.3
2701,69.3
2704,69.3
2707,69.3
2710,69.3
2713,69.3
2716,69.3
2719,69.3
2722,69.3
2725,69.3
2728,69.15
2731,69.15
2734,69.3
2737,69.3
2740,69.15
2743,69.15
2746,69.15
2749,69.15
2752,69.15
2755,69.15
2758,69.15
2761,69.15
2764,69.15
2767,69.15
2770,69.15
2773,69.15
2776,69.15
2779,69.15
2782,69.15
2785,69.15
2788,69.15
2791,69.15
2794,69
2797,69
2800,69
2803,69
2806,69
2809,69
2812,69.15
2815,69.15
2818,69.15
2821,69.15
2824,69.15
2827,69.15
2830,69.15
2833,69.15
2836,69.15
2839,69.15
2842,69.15
2845,69.15
2848,69.15
2851,69.15
2854,69.15
2857,69.15
2860,69.15
2863,69.3
2866,69.3
2869,69.3
2872,69.25
2875,69.25
2878,69.25
2881,69.25
2884,69.25
2887,69.25
2890,69.25
2893,69.25
2896,69.25
2899,69.25
2902,69.25
2905,69.25
2908,69.25
2911,69.25
2914,69.25
2917,69.25
2920,69.25
2923,69.1
2926,69.1
2929,69.1
2932,69.15
2935,69.15
2938,69.15
2941,69.15
2944,69.15
2947,69.15
2950,69.15
2953,69.15
2956,69.15
2959,69.15
2962,69.15
2965,69.15
2968,69.15
2971,69.15
2974,69.15
2977,69.15
2980,69.15
2983,69.15
2986,69.15
2989,69.15
2992,69
2995,69
2998,69
3001,69
3004,69
3007,69
3010,69
3013,69
3016,69
3019,69
3022,69
3025,69
3028,69
3031,69
3034,69
3037,69
3040,69
3043,69
3046,69
3049,69
3052,69
3055,69
3058,69
3061,69
3064,69
3067,69
3070,69
3073,69
3076,69
3079,69
3082,69
3085,69
3088,69
3091,69
3094,69
3097,69
3100,69
3103,69.05
3106,69.05
3109,69.05
3112,69.05
3115,69.05
3118,69.05
3121,69.05
3124,69.05
3127,69.05
3130,69.05
3133,69.05
3136,69.05
3139,69.15
3142,69.15
3145,69.15
3148,69.15
3151,69.15
3154,69.15
3157,69.15
3160,69.15
3163,69.1
3166,69.1
3169,69.1
3172,69.1
3175,69.1
3178,69.1
3181,69.1
3184,69.1
3187,69.2
3190,69.2
3193,69.2
3196,69.2
3199,69.1
3202,69.1
3205,69.1
3208,69.1
3211,69.1
3214,69.1
3217,69.1
3220,69.1
3223,69.1
3226,69.1
3229,69.1
3232,69.1
3235,69.1
3238,69.1
3241,69.1
3244,69.1
3247,69
3250,69
3253,69
3256,69
3259,69.05
3262,69.05
3265,69.05
3268,69.05
3271,69.05
3274,69.05
3277,69.05
3280,69.05
3283,69.05
3286,69.05
3289,69.05
3292,69.05
3295,69.05
3298,69.05
3301,69.05
3304,69.05
3307,69.05
3310,69.05
3313,69.05
3316,69.05
3319,69
3322,69
3325,69
3328,69
3331,69
3334,69
3337,69
3340,69
3343,69
3346,69
3349,69
3352,69
3355,69
3358,69
3361,69
3364,69
3367,69
3370,69
3373,69
3376,69
3379,69.15
3382,69.15
3385,69.15
3388,69.15
3391,69.15
3394,69.15
3397,69.15
3400,69.15
3403,69.15
3406,69.15
3409,69.15
3412,69.15
3415,69.15
3418,69.15
3421,69.15
3424,69.15
3427,69.1
3430,69.1
3433,69.1
3436,69.1
3439,68.95
3442,68.95
3445,68.95
3448,68.95
3451,68.95
3454,68.95
3457,68.95
3460,68.95
3463,68.85
3466,68.95
3469,68.95
3472,68.95
3475,68.95
3478,68.95
3481,68.95
3484,68.95
3487,69
3490,69
3493,69
3496,69
3499,69
3502,69
3505,69
3508,69
3511,69
3514,69
3517,69
3520,69
3523,69.1
3526,69
3529,69
3532,69
3535,69
3538,69
3541,69
3544,69
3547,69
3550,69
3553,69
3556,69
3559,69
3562,69
3565,69
3568,69
3571,69
3574,69
3577,69
3580,69
3583,69
3586,69
3589,69
3592,69
3595,69
3598,69
3601,69
3604,69
3607,69
3610,69
3613,69
3616,69
3619,69
3622,69
3625,69
3628,69
3631,69
3634,69
3637,69
3640,69
3643,69
3646,69
3649,69
3652,69
3655,69
3658,69
3661,69
3664,69
3667,69
3670,69
3673,69
3676,69
3679,69
3682,69
3685,69
3688,69
3691,69
3694,69
3697,69
3700,69
3703,69
3706,69
3709,69
3712,69
3715,69
3718,69
3721,69.15
3724,69.15
3727,69.15
3730,69.15
3733,69.15
3736,69.15
3739,69.15
3742,69.15
3745,69.15
3748,69.15
3751,69.15
3754,69.15
3757,69.15
3760,69.15
3763,69.15
3766,69.15
3769,69.15
3772,69.15
3775,69.15
3778,69.15
3781,69
3784,69
3787,69
3790,69
3793,69
3796,69
3799,69
3802,69
3805,69
3808,69
3811,69
3814,69
3817,69
3820,69
3823,69
3826,69
3829,69
3832,69
3835,69
3838,69
3841,69
3844,69
3847,69
3850,69
3853,69
3856,69
3859,69
3862,69
3865,69
3868,69
3871,69
3874,69
3877,69
3880,69
3883,69.15
3886,69.15
3889,69.15
3892,69.15
3895,69.15
3898,69.15
3901,69.15
3904,69.15
3907,69.15
3910,69.3
3913,69.3
3916,69.3
3919,69.3
3922,69.3
3925,69.3
3928,69.3
3931,69.3
3934,69.3
3937,69.3
3940,69.3
3943,69.15
3946,69.15
3949,69.15
3952,69.15
3955,69.15
3958,69.15
3961,69.15
3964,69.15
3967,69.15
3970,69
3973,69
3976,69
3979,69
3982,69
3985,69
3988,69
3991,69
3994,69
3997,69
4000,69
4003,69
4006,69
4009,69
4012,69
4015,69
4018,69
4021,69
4024,69
4027,69
4030,69
4033,69
4036,69
4039,69
4042,69
4045,69
4048,69
4051,69
4054,69
4057,69
4060,69
4063,69
4066,69
4069,69
4072,69
4075,69
4078,69
4081,69
4084,69
4087,69
4090,69
4093,69
4096,69
4099,69
4102,69
4105,69
4108,69
4111,69
4114,69
4117,69
4120,69.15
4123,69.15
4126,69.15
4129,69.15
4132,69.15
4135,69.15
4138,69.15
4141,69.3
4144,69.3
4147,69.3
4150,69.3
4153,69.3
4156,69.3
4159,69.3
4162,69.3
4165,69.3
4168,69.3
4171,69.3
4174,69.3
4177,69.3
4180,69.15
4183,69.15
4186,69.2
4189,69.2
4192,69.2
4195,69.2
4198,69.2
4201,69.05
4204,69.05
4207,69.05
4210,69.05
4213,69.05
4216,69.05
4219,69.05
4222,69.05
4225,69.05
4228,69.05
4231,69.05
4234,69.05
4237,69.05
4240,69.05
4243,69.05
4246,69
4249,69
4252,69
4255,69
4258,69
4261,69
4264,69
4267,69
4270,69
4273,69
4276,69
4279,69
4282,69
4285,69
4288,69
4291,69
4294,69
4297,69
4300,69
4303,69
4306,69
4309,69
4312,69
4315,69
4318,69
4321,69
4324,69
4327,69
4330,69
4333,69
4336,69
4339,69
4342,69
4345,69
4348,69
4351,69
4354,69.1
4357,69.2
4360,69.2
4363,69.2
4366,69.2
4369,69.2
4372,69.2
4375,69.2
4378,69.2
4381,69.2
4384,69.2
4387,69.2
4390,69.2
4393,69.2
4396,69.2
4399,69.2
4402,69.2
4405,69.2
4408,69.2
4411,69.2
4414,69.1
4417,69
4420,69
4423,69
4426,69
4429,69
4432,69
4435,69
4438,69
4441,69
4444,69
4447,69
4450,69
4453,69
4456,69
4459,69
4462,69
4465,69
4468,69
4471,69
4474,69
4477,69
4480,69
4483,69
4486,69
4489,69
4492,69
4495,69
4498,69
4501,69
4504,69
4507,69
4510,69.15
4513,69.15
4516,69.15
4519,69.15
4522,69.15
4525,69.15
4528,69.15
4531,69.15
4534,69.15
4537,69.15
4540,69.15
4543,69.15
4546,69.15
4549,69.15
4552,69.15
4555,69.15
4558,69.15
4561,69.15
4564,69.15
4567,69.15
4570,69
4573,69
4576,69
4579,69
4582,69
4585,69
4588,69
4591,69
4594,69
4597,69
4600,69
4603,69
4606,69
4609,69
4612,69
4615,69
4618,69
4621,69
4624,69
4627,69
4630,69
4633,69
4636,69
4639,69
4642,69
4645,69
4648,69
4651,69
4654,69
4657,69
4660,69
4663,69
4666,69
4669,69
4672,69
4675,69
4678,69
4681,69
4684,69
4687,69
4690,69
4693,69
4696,69
4699,69
4702,69
4705,69
4708,69
4711,69
4714,69
4717,69
4720,69.1
4723,69.1
4726,69.1
4729,69.1
4732,69.25
4735,69.25
4738,69.25
4741,69.25
4744,69.25
4747,69.25
4750,69.25
4753,69.25
4756,69.25
4759,69.25
4762,69.25
4765,69.25
4768,69.25
4771,69.25
4774,69.25
4777,69.25
4780,69.15
4783,69.15
4786,69.15
4789,69.15
4792,69
4795,69
4798,69
4801,69
4804,69
4807,69
4810,69
4813,69
4816,69.1
4819,69.1
4822,69.1
4825,69.1
4828,69.1
4831,69.1
4834,69.1
4837,69.1
4840,69.1
4843,69.1
4846,69.1
4849,69.1
4852,69.1
4855,69.1
4858,69.1
4861,69.15
4864,69.15
4867,69.15
4870,69.15
4873,69.15
4876,69.15
4879,69.15
4882,69.15
4885,69.15
4888,69.15
4891,69.15
4894,69.15
4897,69.15
4900,69.15
4903,69.25
4906,69.25
4909,69.35
4912,69.35
4915,69.35
4918,69.35
4921,69.3
4924,69.3
4927,69.3
4930,69.3
4933,69.3
4936,69.2
4939,69.2
4942,69.2
4945,69.2
4948,69.2
4951,69.2
4954,69.2
4957,69.2
4960,69.2
4963,69.1
4966,69.1
4969,69
4972,69
4975,69
4978,69
4981,69
4984,69
4987,69
4990,69
4993,69
4996,69
4999,69
5002,69
5005,69
5008,69
5011,69
5014,69
5017,69
5020,69
5023,69
5026,69
5029,69
5032,69
5035,69
5038,69
5041,69
5044,69
5047,69
5050,69
5053,69
5056,69
5059,69
5062,69
5065,69
5068,69
5071,69
5074,69
5077,69
5080,69
5083,69
5086,69
5089,69
5092,69
5095,69
5098,69
5101,69
5104,69
5107,69
5110,69
5113,69
5116,69
5119,69
5122,69
5125,69
5128,69
5131,69
5134,69
5137,69
5140,69
5143,69
5146,69
5149,69
5152,69
5155,69
5158,69
5161,69
5164,69
5167,69
5170,69
5173,69
5176,69
5179,69
5182,69
5185,69
5188,69
5191,69
5194,69
5197,69
5200,69
5203,69
5206,69
5209,69
5212,69
5215,69
5218,69
5221,69
5224,69
5227,69
5230,69
5233,69
5236,69
5239,69
5242,69
5245,69
5248,69
5251,69
5254,69
5257,69
5260,69
5263,69
5266,69
5269,69
5272,69
5275,69
5278,69
5281,69
5284,69
5287,69
5290,69
5293,69
5296,69
5299,69
5302,69
5305,69
5308,69
5311,69
5314,69
5317,69
5320,69.1
5323,69.1
5326,69.1
5329,69.1
5332,69.1
5335,69.1
5338,69.1
5341,69.1
5344,69.1
5347,69.1
5350,69.1
5353,69.1
5356,69.1
5359,69.1
5362,69.25
5365,69.25
5368,69.25
5371,69.25
5374,69.25
5377,69.25
5380,69.15
5383,69.15
5386,69.15
5389,69.15
5392,69.15
5395,69.15
5398,69.15
5401,69.15
5404,69.15
5407,69.15
5410,69.15
5413,69.15
5416,69.15
5419,69.15
5422,69
5425,69
5428,69
5431,69.15
5434,69.15
5437,69.15
5440,69.15
5443,69.15
5446,69.15
5449,69.15
5452,69.25
5455,69.25
5458,69.25
5461,69.25
5464,69.25
5467,69.25
5470,69.25
5473,69.25
5476,69.25
5479,69.25
5482,69.25
5485,69.25
5488,69.25
5491,69.1
5494,69.1
5497,69.1
5500,69.1
5503,69.1
5506,69.1
5509,69.1
5512,69
5515,69
5518,69
5521,69
5524,69
5527,69
5530,69
5533,69
5536,69
5539,69
5542,69
5545,69
5548,69
5551,69
5554,69
5557,69
5560,69
5563,69
5566,69
5569,69
5572,69
5575,69
5578,69
5581,69.1
5584,69.1
5587,69.1
5590,69.1
5593,69.1
5596,69.1
5599,69.1
5602,69.1
5605,69.1
5608,69.1
5611,69.1
5614,69.1
5617,69.1
5620,69.1
5623,69.25
5626,69.25
5629,69.25
5632,69.25
5635,69.25
5638,69.25
5641,69.15
5644,69.15
5647,69.15
5650,69.15
5653,69.15
5656,69.15
5659,69.15
5662,69.15
5665,69.15
5668,69.15
5671,69.15
5674,69.25
5677,69.25
5680,69.25
5683,69.1
5686,69.1
5689,69.1
5692,69.1
5695,69.1
5698,69.1
5701,69.1
5704,69.1
5707,69.1
5710,69.1
5713,69.1
5716,69.1
5719,69.1
5722,69.25
5725,69.25
5728,69.25
5731,69.25
5734,69.15
5737,69.15
5740,69.15
5743,69.15
5746,69.15
5749,69.15
5752,69.05
5755,69.05
5758,69.05
5761,69.05
5764,69.05
5767,69.05
5770,69.05
5773,69.05
5776,69.05
5779,69.05
5782,68.9
5785,68.9
5788,68.9
5791,68.9
5794,68.9
5797,68.9
5800,68.9
5803,68.9
5806,68.9
5809,68.95
5812,69.05
5815,69.05
5818,69.05
5821,69.05
5824,69.05
5827,69.05
5830,69.05
5833,69.05
5836,69.05
5839,69.05
5842,69.05
5845,69.15
5848,69.15
5851,69.15
5854,69.15
5857,69.15
5860,69.15
5863,69.15
5866,69.15
5869,69.1
5872,69.1
5875,69.1
5878,69.1
5881,69.1
5884,69.1
5887,69.1
5890,69.1
5893,69.1
5896,69.1
5899,69.1
5902,69.1
5905,69
5908,69
5911,69
5914,69.15
5917,69.15
5920,69.15
5923,69.15
5926,69.15
5929,69.15
5932,69.15
5935,69.15
5938,69.15
5941,69.15
5944,69.15
5947,69.15
5950,69.15
5953,69.15
5956,69.15
5959,69.15
5962,69.15
5965,69.15
5968,69.15
5971,69.15
5974,69
5977,69
5980,69
5983,69
5986,69
5989,69
5992,69
5995,69
5998,69

